Extremal Chowla sets and their linear analogues: A human-AI mathematical investigation using Co-Scientist

We introduce an extremal invariant associated with Chowla-type order conditions in finite groups. A nonempty subset $S$ of a finite group $G$ is called a Chowla set if every element of $S$ has order greater than $|S|$, and we write $C(G)$ for the maximum cardinality of such a set. We first show that $C(G)$ is determined by the distribution of element orders in $G$. For cyclic groups, we derive an exact divisor formula and characterize the integers $n$ for which $C(\mathbb{Z}/n\mathbb{Z})=\varphi(n)$. We prove that $\liminf_{n\to\infty}C(\mathbb{Z}/n\mathbb{Z})/\varphi(n)=1$, whereas $\limsup_{n\to\infty}C(\mathbb{Z}/n\mathbb{Z})/\varphi(n)=\infty$, and we determine the corresponding lower and upper limits under normalization by $n$. For finite abelian groups, we obtain an explicit formula in terms of the invariant-factor decomposition, together with a closed formula for finite abelian $p$-groups. We then develop a linear analogue for finite field extensions. A nonzero $K$-subspace $A$ of an extension $L/K$ is called a Chowla subspace if $[K(a):K]>\dim_K A$ for every nonzero $a\in A$. Since this condition depends on $\dim_K A$, it does not generally require every nonzero element of $A$ to generate $L$ over $K$. Nevertheless, when $L/K$ is finite and separable, we prove the exact formula $C(L/K)=[L:K]-d_{\max}(L/K)$, where $d_{\max}(L/K)$ is the largest degree over $K$ of a proper intermediate field. For finite fields, we give a direct proof in every degree using a normal-basis construction. This work was developed through an expert-guided human-AI collaboration. A reasoning-focused configuration of Co-Scientist was used to explore examples and potential proof strategies. The authors formulated the problem, independently verified and completed all arguments, and wrote the final proofs.

==> TableChowlaOverN.dat <==
2 0.5
3 0.666666667
4 0.5
5 0.8
6 0.333333333
7 0.857142857
8 0.5
9 0.666666667
10 0.4
11 0.909090909
12 0.416666667
13 0.923076923
14 0.428571429
15 0.533333333
16 0.5
17 0.941176471
18 0.444444444
19 0.947368421
20 0.45
21 0.571428571
22 0.454545455
23 0.956521739
24 0.458333333
25 0.8
26 0.461538462
27 0.666666667
28 0.464285714
29 0.965517241
30 0.466666667
31 0.967741935
32 0.5
33 0.606060606
34 0.470588235
35 0.685714286
36 0.472222222
37 0.972972973
38 0.473684211
39 0.615384615
40 0.475
41 0.975609756
42 0.476190476
43 0.976744186
44 0.477272727
45 0.533333333
46 0.47826087
47 0.978723404
48 0.479166667
49 0.857142857
50 0.48
51 0.62745098
52 0.480769231
53 0.981132075
54 0.481481481
55 0.727272727
56 0.482142857
57 0.631578947
58 0.482758621
59 0.983050847
60 0.4
61 0.983606557
62 0.483870968
63 0.571428571
64 0.5
65 0.738461538
66 0.484848485
67 0.985074627
68 0.485294118
69 0.637681159
70 0.485714286
71 0.985915493
72 0.486111111
73 0.98630137
74 0.486486486
75 0.533333333
76 0.486842105
77 0.779220779
78 0.487179487
79 0.987341772
80 0.4875
81 0.666666667
82 0.487804878
83 0.987951807
84 0.428571429
85 0.752941176
86 0.488372093
87 0.643678161
88 0.488636364
89 0.988764045
90 0.488888889
91 0.791208791
92 0.489130435
93 0.64516129
94 0.489361702
95 0.757894737
96 0.489583333
97 0.989690722
98 0.489795918
99 0.606060606
100 0.49
101 0.99009901
102 0.490196078
103 0.990291262
104 0.490384615
105 0.457142857
106 0.490566038
107 0.990654206
108 0.490740741
109 0.990825688
110 0.490909091
111 0.648648649
112 0.491071429
113 0.991150442
114 0.49122807
115 0.765217391
116 0.49137931
117 0.615384615
118 0.491525424
119 0.806722689
120 0.4
121 0.909090909
122 0.491803279
123 0.650406504
124 0.491935484
125 0.8
126 0.492063492
127 0.992125984
128 0.5
129 0.651162791
130 0.492307692
131 0.992366412
132 0.454545455
133 0.812030075
134 0.492537313
135 0.533333333
136 0.492647059
137 0.99270073
138 0.492753623
139 0.992805755
140 0.492857143
141 0.65248227
142 0.492957746
143 0.839160839
144 0.493055556
145 0.772413793
146 0.493150685
147 0.571428571
148 0.493243243
149 0.993288591
150 0.493333333
151 0.993377483
152 0.493421053
153 0.62745098
154 0.493506494
155 0.774193548
156 0.461538462
157 0.993630573
158 0.493670886
159 0.65408805
160 0.49375
161 0.819875776
162 0.49382716
163 0.993865031
164 0.493902439
165 0.484848485
166 0.493975904
167 0.994011976
168 0.428571429
169 0.923076923
170 0.494117647
171 0.631578947
172 0.494186047
173 0.994219653
174 0.494252874
175 0.685714286
176 0.494318182
177 0.655367232
178 0.494382022
179 0.994413408
180 0.4
181 0.994475138
182 0.494505495
183 0.655737705
184 0.494565217
185 0.778378378
186 0.494623656
187 0.855614973
188 0.494680851
189 0.571428571
190 0.494736842
191 0.994764398
192 0.494791667
193 0.994818653
194 0.494845361
195 0.492307692
196 0.494897959
197 0.994923858
198 0.494949495
199 0.994974874
200 0.495
201 0.656716418
202 0.495049505
203 0.827586207
204 0.470588235
205 0.780487805
206 0.495145631
207 0.637681159
208 0.495192308
209 0.861244019
210 0.457142857
211 0.995260664
212 0.495283019
213 0.657276995
214 0.495327103
215 0.781395349
216 0.49537037
217 0.829493088
218 0.495412844
219 0.657534247
220 0.495454545
221 0.868778281
222 0.495495495
223 0.995515695
224 0.495535714
225 0.533333333
226 0.495575221
227 0.995594714
228 0.473684211
229 0.995633188
230 0.495652174
231 0.519480519
232 0.495689655
233 0.995708155
234 0.495726496
235 0.782978723
236 0.495762712
237 0.658227848
238 0.495798319
239 0.9958159
240 0.4
241 0.995850622
242 0.495867769
243 0.666666667
244 0.495901639
245 0.685714286
246 0.495934959
247 0.874493927
248 0.495967742
249 0.658634538
250 0.496
251 0.996015936
252 0.428571429
253 0.869565217
254 0.496062992
255 0.501960784
256 0.5
257 0.996108949
258 0.496124031
259 0.833976834
260 0.496153846
261 0.643678161
262 0.496183206
263 0.996197719
264 0.454545455
265 0.78490566
266 0.496240602
267 0.65917603
268 0.496268657
269 0.996282528
270 0.496296296
271 0.996309963
272 0.496323529
273 0.527472527
274 0.496350365
275 0.727272727
276 0.47826087
277 0.996389892
278 0.496402878
279 0.64516129
280 0.496428571
281 0.996441281
282 0.496453901
283 0.996466431
284 0.496478873
285 0.505263158
286 0.496503497
287 0.836236934
288 0.496527778
289 0.941176471
290 0.496551724
291 0.659793814
292 0.496575342
293 0.996587031
294 0.496598639
295 0.786440678
296 0.496621622
297 0.606060606
298 0.496644295
299 0.882943144
300 0.4
301 0.837209302
302 0.496688742
303 0.660066007
304 0.496710526
305 0.786885246
306 0.496732026
307 0.996742671
308 0.496753247
309 0.660194175
310 0.496774194
311 0.996784566
312 0.461538462
313 0.996805112
314 0.496815287
315 0.457142857
316 0.496835443
317 0.996845426
318 0.496855346
319 0.877742947
320 0.496875
321 0.660436137
322 0.49689441
323 0.891640867
324 0.49691358
325 0.738461538
326 0.496932515
327 0.660550459
328 0.49695122
329 0.838905775
330 0.484848485
331 0.996978852
332 0.496987952
333 0.648648649
334 0.497005988
335 0.788059701
336 0.428571429
337 0.997032641
338 0.49704142
339 0.660766962
340 0.497058824
341 0.879765396
342 0.497076023
343 0.857142857
344 0.497093023
345 0.510144928
346 0.497109827
347 0.997118156
348 0.482758621
349 0.99713467
350 0.497142857
351 0.615384615
352 0.497159091
353 0.997167139
354 0.497175141
355 0.788732394
356 0.497191011
357 0.537815126
358 0.497206704
359 0.997214485
360 0.4
361 0.947368421
362 0.497237569
363 0.606060606
364 0.497252747
365 0.789041096
366 0.49726776
367 0.997275204
368 0.497282609
369 0.650406504
370 0.497297297
371 0.84097035
372 0.483870968
373 0.997319035
374 0.497326203
375 0.533333333
376 0.497340426
377 0.891246684
378 0.497354497
379 0.997361478
380 0.497368421
381 0.661417323
382 0.497382199
383 0.997389034
384 0.497395833
385 0.623376623
386 0.497409326
387 0.651162791
388 0.49742268
389 0.997429306
390 0.492307692
391 0.900255754
392 0.49744898
393 0.661577608
394 0.497461929
395 0.789873418
396 0.454545455
397 0.997481108
398 0.497487437
399 0.541353383
400 0.4975
401 0.997506234
402 0.497512438
403 0.893300248
404 0.497524752
405 0.533333333
406 0.497536946
407 0.884520885
408 0.470588235
409 0.997555012
410 0.497560976
411 0.661800487
412 0.497572816
413 0.842615012
414 0.497584541
415 0.790361446
416 0.497596154
417 0.661870504
418 0.497607656
419 0.997613365
420 0.342857143
421 0.997624703
422 0.497630332
423 0.65248227
424 0.497641509
425 0.752941176
426 0.497652582
427 0.843091335
428 0.497663551
429 0.559440559
430 0.497674419
431 0.997679814
432 0.497685185
433 0.997690531
434 0.497695853
435 0.514942529
436 0.497706422
437 0.90617849
438 0.497716895
439 0.997722096
440 0.497727273
441 0.571428571
442 0.497737557
443 0.997742664
444 0.486486486
445 0.791011236
446 0.497757848
447 0.662192394
448 0.497767857
449 0.997772829
450 0.497777778
451 0.88691796
452 0.497787611
453 0.662251656
454 0.497797357
455 0.632967033
456 0.473684211
457 0.997811816
458 0.497816594
459 0.62745098
460 0.497826087
461 0.997830803
462 0.497835498
463 0.997840173
464 0.497844828
465 0.516129032
466 0.497854077
467 0.997858672
468 0.461538462
469 0.84434968
470 0.49787234
471 0.662420382
472 0.497881356
473 0.88794926
474 0.497890295
475 0.757894737
476 0.49789916
477 0.65408805
478 0.49790795
479 0.997912317
480 0.4
481 0.898128898
482 0.497925311
483 0.546583851
484 0.497933884
485 0.791752577
486 0.497942387
487 0.997946612
488 0.49795082
489 0.662576687
490 0.497959184
491 0.99796334
492 0.487804878
493 0.90872211
494 0.497975709
495 0.484848485
496 0.497983871
497 0.845070423
498 0.497991968
499 0.997995992
500 0.498
501 0.662674651
502 0.498007968
503 0.998011928
504 0.428571429
505 0.792079208
506 0.498023715
507 0.615384615
508 0.498031496
509 0.998035363
510 0.498039216
511 0.845401174
512 0.5
513 0.631578947
514 0.498054475
515 0.79223301
516 0.488372093
517 0.889748549
518 0.498069498
519 0.662813102
520 0.498076923
521 0.998080614
522 0.498084291
523 0.998087954
524 0.498091603
525 0.457142857
526 0.498098859
527 0.910815939
528 0.454545455
529 0.956521739
530 0.498113208
531 0.655367232
532 0.498120301
533 0.900562852
534 0.498127341
535 0.792523364
536 0.498134328
537 0.662942272
538 0.498141264
539 0.779220779
540 0.4
541 0.998151571
542 0.498154982
543 0.662983425
544 0.498161765
545 0.79266055
546 0.498168498
547 0.998171846
548 0.498175182
549 0.655737705
550 0.498181818
551 0.914700544
552 0.47826087
553 0.846292948
554 0.498194946
555 0.518918919
556 0.498201439
557 0.998204668
558 0.498207885
559 0.901610018
560 0.498214286
561 0.570409982
562 0.498220641
563 0.998223801
564 0.489361702
565 0.792920354
566 0.498233216
567 0.571428571
568 0.498239437
569 0.998242531
570 0.498245614
571 0.998248687
572 0.498251748
573 0.663176265
574 0.49825784
575 0.765217391
576 0.498263889
577 0.998266898
578 0.498269896
579 0.663212435
580 0.498275862
581 0.846815835
582 0.498281787
583 0.89193825
584 0.498287671
585 0.492307692
586 0.498293515
587 0.998296422
588 0.428571429
589 0.916808149
590 0.498305085
591 0.663282572
592 0.498310811
593 0.998313659
594 0.498316498
595 0.645378151
596 0.498322148
597 0.663316583
598 0.498327759
599 0.998330551
600 0.4
601 0.998336106
602 0.49833887
603 0.656716418
604 0.498344371
605 0.727272727
606 0.498349835
607 0.998352554
608 0.498355263
609 0.551724138
610 0.498360656
611 0.903436989
612 0.470588235
613 0.998368679
614 0.498371336
615 0.520325203
616 0.498376623
617 0.998379254
618 0.498381877
619 0.998384491
620 0.498387097
621 0.637681159
622 0.498392283
623 0.847512039
624 0.461538462
625 0.8
626 0.498402556
627 0.574162679
628 0.498407643
629 0.915739269
630 0.457142857
631 0.998415214
632 0.498417722
633 0.663507109
634 0.498422713
635 0.793700787
636 0.490566038
637 0.791208791
638 0.498432602
639 0.657276995
640 0.4984375
641 0.998439938
642 0.498442368
643 0.99844479
644 0.498447205
645 0.520930233
646 0.498452012
647 0.998454405
648 0.49845679
649 0.893682589
650 0.498461538
651 0.552995392
652 0.498466258
653 0.998468606
654 0.498470948
655 0.79389313
656 0.49847561
657 0.657534247
658 0.498480243
659 0.998482549
660 0.363636364
661 0.998487141
662 0.498489426
663 0.57918552
664 0.498493976
665 0.64962406
666 0.498498498
667 0.923538231
668 0.498502994
669 0.66367713
670 0.498507463
671 0.894187779
672 0.428571429
673 0.998514116
674 0.49851632
675 0.533333333
676 0.49852071
677 0.998522895
678 0.498525074
679 0.848306333
680 0.498529412
681 0.663729809
682 0.498533724
683 0.998535871
684 0.473684211
685 0.794160584
686 0.498542274
687 0.663755459
688 0.498546512
689 0.905660377
690 0.498550725
691 0.998552822
692 0.498554913
693 0.519480519
694 0.498559078
695 0.794244604
696 0.482758621
697 0.918220947
698 0.498567335
699 0.663805436
700 0.498571429
701 0.998573466
702 0.498575499
703 0.921763869
704 0.498579545
705 0.521985816
706 0.498583569
707 0.848656294
708 0.491525424
709 0.998589563
710 0.498591549
711 0.658227848
712 0.498595506
713 0.925666199
714 0.49859944
715 0.671328671
716 0.498603352
717 0.663877266
718 0.498607242
719 0.998609179
720 0.4
721 0.848821082
722 0.498614958
723 0.663900415
724 0.498618785
725 0.772413793
726 0.49862259
727 0.998624484
728 0.498626374
729 0.666666667
730 0.498630137
731 0.919288646
732 0.491803279
733 0.998635744
734 0.498637602
735 0.457142857
736 0.498641304
737 0.895522388
738 0.498644986
739 0.99864682
740 0.498648649
741 0.582995951
742 0.498652291
743 0.998654105
744 0.483870968
745 0.794630872
746 0.498659517
747 0.658634538
748 0.498663102
749 0.849132176
750 0.498666667
751 0.998668442
752 0.498670213
753 0.664010624
754 0.49867374
755 0.794701987
756 0.428571429
757 0.998678996
758 0.498680739
759 0.579710145
760 0.498684211
761 0.99868594
762 0.498687664
763 0.849279161
764 0.498691099
765 0.501960784
766 0.498694517
767 0.907431551
768 0.498697917
769 0.99869961
770 0.498701299
771 0.664072633
772 0.498704663
773 0.998706339
774 0.49870801
775 0.774193548
776 0.49871134
777 0.555984556
778 0.498714653
779 0.924261874
780 0.369230769
781 0.896286812
782 0.498721228
783 0.643678161
784 0.49872449
785 0.794904459
786 0.498727735
787 0.998729352
788 0.498730964
789 0.664131812
790 0.498734177
791 0.849557522
792 0.454545455
793 0.907944515
794 0.498740554
795 0.52327044
796 0.498743719
797 0.998745295
798 0.498746867
799 0.921151439
800 0.49875
801 0.65917603
802 0.498753117
803 0.896637609
804 0.492537313
805 0.655900621
806 0.498759305
807 0.664188352
808 0.498762376
809 0.998763906
810 0.498765432
811 0.998766954
812 0.498768473
813 0.664206642
814 0.498771499
815 0.795092025
816 0.470588235
817 0.925336597
818 0.498777506
819 0.527472527
820 0.498780488
821 0.998781973
822 0.498783455
823 0.998784933
824 0.498786408
825 0.484848485
826 0.498789346
827 0.99879081
828 0.47826087
829 0.998793727
830 0.498795181
831 0.664259928
832 0.498798077
833 0.806722689
834 0.498800959
835 0.795209581
836 0.498803828
837 0.64516129
838 0.498806683
839 0.998808105
840 0.342857143
841 0.965517241
842 0.498812352
843 0.664294187
844 0.498815166
845 0.738461538
846 0.498817967
847 0.779220779
848 0.498820755
849 0.664310954
850 0.498823529
851 0.9306698
852 0.492957746
853 0.998827667
854 0.49882904
855 0.505263158
856 0.498831776
857 0.998833139
858 0.498834499
859 0.998835856
860 0.498837209
861 0.557491289
862 0.498839907
863 0.998841251
864 0.498842593
865 0.795375723
866 0.498845266
867 0.62745098
868 0.498847926
869 0.897583429
870 0.498850575
871 0.909299656
872 0.498853211
873 0.659793814
874 0.498855835
875 0.685714286
876 0.493150685
877 0.998859749
878 0.498861048
879 0.664391354
880 0.498863636
881 0.998864926
882 0.498866213
883 0.998867497
884 0.498868778
885 0.524293785
886 0.498871332
887 0.998872604
888 0.486486486
889 0.850393701
890 0.498876404
891 0.606060606
892 0.498878924
893 0.927211646
894 0.498881432
895 0.795530726
896 0.498883929
897 0.588628763
898 0.498886414
899 0.934371524
900 0.4
901 0.923418424
902 0.498891353
903 0.558139535
904 0.498893805
905 0.79558011
906 0.498896247
907 0.998897464
908 0.498898678
909 0.660066007
910 0.498901099
911 0.998902305
912 0.473684211
913 0.898138007
914 0.498905908
915 0.524590164
916 0.498908297
917 0.850599782
918 0.498910675
919 0.998911861
920 0.498913043
921 0.664495114
922 0.498915401
923 0.91007584
924 0.38961039
925 0.778378378
926 0.498920086
927 0.660194175
928 0.498922414
929 0.998923574
930 0.498924731
931 0.812030075
932 0.498927039
933 0.664523044
934 0.498929336
935 0.684491979
936 0.461538462
937 0.998932764
938 0.498933902
939 0.664536741
940 0.49893617
941 0.998937301
942 0.498938429
943 0.933191941
944 0.498940678
945 0.457142857
946 0.498942918
947 0.998944034
948 0.493670886
949 0.910432034
950 0.498947368
951 0.664563617
952 0.49894958
953 0.998950682
954 0.498951782
955 0.795811518
956 0.498953975
957 0.585161964
958 0.498956159
959 0.85088634
960 0.4
961 0.967741935
962 0.498960499
963 0.660436137
964 0.498962656
965 0.795854922
966 0.498964803
967 0.998965874
968 0.498966942
969 0.594427245
970 0.498969072
971 0.998970134
972 0.498971193
973 0.850976362
974 0.498973306
975 0.492307692
976 0.49897541
977 0.998976459
978 0.498977505
979 0.898876404
980 0.498979592
981 0.660550459
982 0.49898167
983 0.998982706
984 0.487804878
985 0.795939086
986 0.498985801
987 0.559270517
988 0.498987854
989 0.934277048
990 0.484848485
991 0.998990918
992 0.498991935
993 0.664652568
994 0.498993964
995 0.795979899
996 0.493975904
997 0.998996991
998 0.498997996
999 0.648648649
1000 0.499
1001 0.719280719
1002 0.499001996
1003 0.925224327
1004 0.499003984
1005 0.525373134
1006 0.499005964
1007 0.929493545
1008 0.428571429
1009 0.99900892
1010 0.499009901
1011 0.664688427
1012 0.499011858
1013 0.999012833
1014 0.499013807
1015 0.662068966
1016 0.499015748
1017 0.660766962
1018 0.499017682
1019 0.999018646
1020 0.376470588
1021 0.999020568
1022 0.499021526
1023 0.586510264
1024 0.5
1025 0.780487805
1026 0.499025341
1027 0.911392405
1028 0.499027237
1029 0.571428571
1030 0.499029126
1031 0.999030068
1032 0.488372093
1033 0.999031946
1034 0.499032882
1035 0.510144928
1036 0.499034749
1037 0.925747348
1038 0.499036609
1039 0.999037536
1040 0.499038462
1041 0.664745437
1042 0.499040307
1043 0.851390221
1044 0.482758621
1045 0.688995215
1046 0.499043977
1047 0.664756447
1048 0.499045802
1049 0.999046711
1050 0.457142857
1051 0.999048525
1052 0.49904943
1053 0.615384615
1054 0.499051233
1055 0.796208531
1056 0.454545455
1057 0.851466414
1058 0.49905482
1059 0.664778093
1060 0.499056604
1061 0.999057493
1062 0.49905838
1063 0.999059266
1064 0.49906015
1065 0.525821596
1066 0.499061914
1067 0.899718838
1068 0.494382022
1069 0.999064546
1070 0.499065421
1071 0.537815126
1072 0.499067164
1073 0.939422181
1074 0.499068901
1075 0.781395349
1076 0.499070632
1077 0.664809656
1078 0.499072356
1079 0.911955514
1080 0.4
1081 0.936170213
1082 0.499075786
1083 0.631578947
1084 0.499077491
1085 0.66359447
1086 0.49907919
1087 0.999080037
1088 0.499080882
1089 0.606060606
1090 0.499082569
1091 0.99908341
1092 0.395604396
1093 0.999085087
1094 0.499085923
1095 0.526027397
1096 0.499087591
1097 0.999088423
1098 0.499089253
1099 0.851683348
1100 0.499090909
1101 0.664850136
1102 0.499092559
1103 0.999093382
1104 0.47826087
1105 0.695022624
1106 0.499095841
1107 0.650406504
1108 0.499097473
1109 0.999098287
1110 0.499099099
1111 0.900090009
1112 0.499100719
1113 0.5606469
1114 0.499102334
1115 0.796412556
1116 0.483870968
1117 0.999104745
1118 0.499105546
1119 0.664879357
1120 0.499107143
1121 0.931311329
1122 0.499108734
1123 0.999109528
1124 0.49911032
1125 0.533333333
1126 0.499111901
1127 0.819875776
1128 0.489361702
1129 0.99911426
1130 0.499115044
1131 0.594164456
1132 0.499116608
1133 0.900264784
1134 0.499118166
1135 0.796475771
1136 0.499119718
1137 0.664907652
1138 0.499121265
1139 0.927129061
1140 0.378947368
1141 0.851884312
1142 0.499124343
1143 0.661417323
1144 0.499125874
1145 0.79650655
1146 0.4991274
1147 0.941586748
1148 0.49912892
1149 0.664926023
1150 0.499130435
1151 0.99913119
1152 0.499131944
1153 0.999132697
1154 0.499133449
1155 0.415584416
1156 0.499134948
1157 0.912705272
1158 0.499136442
1159 0.931837791
1160 0.499137931
1161 0.651162791
1162 0.499139415
1163 0.999140155
1164 0.494845361
1165 0.796566524
1166 0.499142367
1167 0.664952871
1168 0.499143836
1169 0.852010265
1170 0.492307692
1171 0.999146029
1172 0.499146758
1173 0.600170503
1174 0.499148211
1175 0.782978723
1176 0.428571429
1177 0.900594732
1178 0.499151104
1179 0.661577608
1180 0.499152542
1181 0.99915326
1182 0.499153976
1183 0.791208791
1184 0.499155405
1185 0.526582278
1186 0.49915683
1187 0.99915754
1188 0.454545455
1189 0.94196804
1190 0.499159664
1191 0.664987406
1192 0.499161074
1193 0.999161777
1194 0.499162479
1195 0.79665272
1196 0.49916388
1197 0.541353383
1198 0.499165275
1199 0.900750626
1200 0.4
1201 0.999167361
1202 0.499168053
1203 0.665004156
1204 0.499169435
1205 0.796680498
1206 0.499170813
1207 0.927920464
1208 0.499172185
1209 0.595533499
1210 0.499173554
1211 0.852188274
1212 0.495049505
1213 0.999175598
1214 0.499176277
1215 0.533333333
1216 0.499177632
1217 0.999178307
1218 0.499178982
1219 0.938474159
1220 0.499180328
1221 0.58968059
1222 0.499181669
1223 0.999182339
1224 0.470588235
1225 0.685714286
1226 0.499184339
1227 0.665036675
1228 0.499185668
1229 0.99918633
1230 0.499186992
1231 0.999187652
1232 0.499188312
1233 0.661800487
1234 0.499189627
1235 0.699595142
1236 0.495145631
1237 0.999191593
1238 0.499192246
1239 0.561743341
1240 0.499193548
1241 0.928283642
1242 0.499194847
1243 0.901045857
1244 0.499196141
1245 0.526907631
1246 0.499197432
1247 0.943063352
1248 0.461538462
1249 0.999199359
1250 0.4992
1251 0.661870504
1252 0.499201278
1253 0.85235435
1254 0.499202552
1255 0.796812749
1256 0.499203822
1257 0.665075577
1258 0.499205087
1259 0.999205719
1260 0.342857143
1261 0.913560666
1262 0.499207607
1263 0.665083135
1264 0.499208861
1265 0.695652174
1266 0.499210111
1267 0.852407261
1268 0.499211356
1269 0.65248227
1270 0.499212598
1271 0.944138474
1272 0.490566038
1273 0.933228594
1274 0.499215071
1275 0.501960784
1276 0.499216301
1277 0.999216915
1278 0.499217527
1279 0.999218139
1280 0.49921875
1281 0.56206089
1282 0.499219969
1283 0.999220577
1284 0.495327103
1285 0.79688716
1286 0.499222395
1287 0.559440559
1288 0.499223602
1289 0.999224205
1290 0.499224806
1291 0.999225407
1292 0.499226006
1293 0.665119876
1294 0.499227202
1295 0.667181467
1296 0.499228395
1297 0.99922899
1298 0.499229584
1299 0.665127021
1300 0.499230769
1301 0.99923136
1302 0.499231951
1303 0.99923254
1304 0.499233129
1305 0.514942529
1306 0.499234303
1307 0.999234889
1308 0.495412844
1309 0.733384263
1310 0.499236641
1311 0.604118993
1312 0.499237805
1313 0.913937548
1314 0.499238965
1315 0.796958175
1316 0.499240122
1317 0.665148064
1318 0.499241275
1319 0.99924185
1320 0.363636364
1321 0.999242998
1322 0.49924357
1323 0.571428571
1324 0.499244713
1325 0.78490566
1326 0.499245852
1327 0.99924642
1328 0.499246988
1329 0.665161776
1330 0.49924812
1331 0.909090909
1332 0.486486486
1333 0.945236309
1334 0.499250375
1335 0.527340824
1336 0.499251497
1337 0.852655198
1338 0.499252616
1339 0.914115011
1340 0.499253731
1341 0.662192394
1342 0.499254844
1343 0.929262844
1344 0.428571429
1345 0.797026022
1346 0.499257058
1347 0.665181886
1348 0.49925816
1349 0.934025204
1350 0.499259259
1351 0.852701702
1352 0.499260355
1353 0.59127864
1354 0.499261448
1355 0.79704797
1356 0.495575221
1357 0.940309506
1358 0.499263623
1359 0.662251656
1360 0.499264706
1361 0.999265246
1362 0.499265786
1363 0.944974321
1364 0.499266862
1365 0.421978022
1366 0.499267936
1367 0.999268471
1368 0.473684211
1369 0.972972973
1370 0.499270073
1371 0.665207877
1372 0.499271137
1373 0.999271668
1374 0.499272198
1375 0.727272727
1376 0.499273256
1377 0.62745098
1378 0.499274311
1379 0.852791878
1380 0.382608696
1381 0.999275887
1382 0.499276411
1383 0.665220535
1384 0.499277457
1385 0.797111913
1386 0.499278499
1387 0.934390771
1388 0.499279539
1389 0.665226782
1390 0.499280576
1391 0.914450036
1392 0.482758621
1393 0.852835607
1394 0.49928264
1395 0.516129032
1396 0.499283668
1397 0.901932713
1398 0.499284692
1399 0.999285204
1400 0.499285714
1401 0.665239115
1402 0.499286733
1403 0.940841055
1404 0.461538462
1405 0.797153025
1406 0.499288762
1407 0.562899787
1408 0.499289773
1409 0.999290277
1410 0.49929078
1411 0.929836995
1412 0.499291785
1413 0.662420382
1414 0.499292786
1415 0.797173145
1416 0.491525424
1417 0.914608327
1418 0.499294781
1419 0.591966173
1420 0.499295775
1421 0.827586207
1422 0.499296765
1423 0.999297259
1424 0.499297753
1425 0.505263158
1426 0.499298738
1427 0.999299229
1428 0.403361345
1429 0.99930021
1430 0.499300699
1431 0.65408805
1432 0.499301676
1433 0.999302163
1434 0.49930265
1435 0.668989547
1436 0.499303621
1437 0.665274878
1438 0.49930459
1439 0.999305073
1440 0.4
1441 0.902151284
1442 0.499306519
1443 0.598752599
1444 0.499307479
1445 0.752941176
1446 0.499308437
1447 0.999308915
1448 0.499309392
1449 0.546583851
1450 0.499310345
1451 0.99931082
1452 0.454545455
1453 0.999311769
1454 0.499312242
1455 0.527835052
1456 0.499313187
1457 0.947151682
1458 0.499314129
1459 0.999314599
1460 0.499315068
1461 0.665297741
1462 0.499316005
1463 0.738209159
1464 0.491803279
1465 0.797269625
1466 0.499317872
1467 0.662576687
1468 0.499318801
1469 0.914908101
1470 0.457142857
1471 0.99932019
1472 0.499320652
1473 0.665308893
1474 0.499321574
1475 0.786440678
1476 0.487804878
1477 0.853080569
1478 0.49932341
1479 0.60581474
1480 0.499324324
1481 0.999324781
1482 0.499325236
1483 0.999325691
1484 0.499326146
1485 0.484848485
1486 0.499327052
1487 0.999327505
1488 0.483870968
1489 0.999328408
1490 0.499328859
1491 0.563380282
1492 0.499329759
1493 0.999330208
1494 0.499330656
1495 0.706354515
1496 0.499331551
1497 0.665330661
1498 0.499332443
1499 0.999332889
1500 0.4
1501 0.935376416
1502 0.499334221
1503 0.662674651
1504 0.499335106
1505 0.669767442
1506 0.499335989
1507 0.902455209
1508 0.49933687
1509 0.665341286
1510 0.499337748
1511 0.999338187
1512 0.428571429
1513 0.930601454
1514 0.499339498
1515 0.528052805
1516 0.499340369
1517 0.949241925
1518 0.499341238
1519 0.829493088
1520 0.499342105
1521 0.615384615
1522 0.49934297
1523 0.999343401
1524 0.496062992
1525 0.786885246
1526 0.499344692
1527 0.665356909
1528 0.49934555
1529 0.902550687
1530 0.499346405
1531 0.999346832
1532 0.499347258
1533 0.563600783
1534 0.49934811
1535 0.797394137
1536 0.499348958
1537 0.947299935
1538 0.499349805
1539 0.631578947
1540 0.467532468
1541 0.942245295
1542 0.499351492
1543 0.999351912
1544 0.499352332
1545 0.52815534
1546 0.499353169
1547 0.744667098
1548 0.488372093
1549 0.999354422
1550 0.499354839
1551 0.5931657
1552 0.49935567
1553 0.999356085
1554 0.499356499
1555 0.797427653
1556 0.499357326
1557 0.662813102
1558 0.499358151
1559 0.999358563
1560 0.369230769
1561 0.853299167
1562 0.499359795
1563 0.665387076
1564 0.499360614
1565 0.797444089
1566 0.49936143
1567 0.999361838
1568 0.499362245
1569 0.665391969
1570 0.499363057
1571 0.999363463
1572 0.496183206
1573 0.839160839
1574 0.499364676
1575 0.457142857
1576 0.499365482
1577 0.935954344
1578 0.499366286
1579 0.999366688
1580 0.499367089
1581 0.607210626
1582 0.499367889
1583 0.999368288
1584 0.454545455
1585 0.797476341
1586 0.499369483
1587 0.637681159
1588 0.499370277
1589 0.853366897
1590 0.499371069
1591 0.950345695
1592 0.499371859
1593 0.655367232
1594 0.499372647
1595 0.702194357
1596 0.406015038
1597 0.999373826
1598 0.499374218
1599 0.600375235
1600 0.499375
1601 0.99937539
1602 0.49937578
1603 0.853399875
1604 0.499376559
1605 0.52834891
1606 0.499377335
1607 0.999377722
1608 0.492537313
1609 0.999378496
1610 0.499378882
1611 0.662942272
1612 0.499379653
1613 0.999380037
1614 0.499380421
1615 0.713312693
1616 0.499381188
1617 0.519480519
1618 0.499381953
1619 0.999382335
1620 0.4
1621 0.999383097
1622 0.499383477
1623 0.665434381
1624 0.499384236
1625 0.738461538
1626 0.499384994
1627 0.999385372
1628 0.499385749
1629 0.662983425
1630 0.499386503
1631 0.853464132
1632 0.470588235
1633 0.943049602
1634 0.499388005
1635 0.528440367
1636 0.499388753
1637 0.999389126
1638 0.499389499
1639 0.902989628
1640 0.499390244
1641 0.665447898
1642 0.499390987
1643 0.949482654
1644 0.496350365
1645 0.67112462
1646 0.499392467
1647 0.655737705
1648 0.499393204
1649 0.93147362
1650 0.484848485
1651 0.915808601
1652 0.499394673
1653 0.609800363
1654 0.499395405
1655 0.797583082
1656 0.47826087
1657 0.9993965
1658 0.499396864
1659 0.564195298
1660 0.49939759
1661 0.903070439
1662 0.499398315
1663 0.999398677
1664 0.499399038
1665 0.518918919
1666 0.49939976
1667 0.99940012
1668 0.496402878
1669 0.999400839
1670 0.499401198
1671 0.665469779
1672 0.499401914
1673 0.853556485
1674 0.499402628
1675 0.788059701
1676 0.499403341
1677 0.601073345
1678 0.499404052
1679 0.943418702
1680 0.342857143
1681 0.975609756
1682 0.49940547
1683 0.570409982
1684 0.499406176
1685 0.797626113
1686 0.49940688
1687 0.853586248
1688 0.499407583
1689 0.665482534
1690 0.499408284
1691 0.936723832
1692 0.489361702
1693 0.999409333
1694 0.499409681
1695 0.528613569
1696 0.499410377
1697 0.999410725
1698 0.499411072
1699 0.999411418
1700 0.499411765
1701 0.571428571
1702 0.499412456
1703 0.916030534
1704 0.492957746
1705 0.703812317
1706 0.499413834
1707 0.665495021
1708 0.49941452
1709 0.999414862
1710 0.499415205
1711 0.949152542
1712 0.499415888
1713 0.665499124
1714 0.499416569
1715 0.685714286
1716 0.41958042
1717 0.931857892
1718 0.499417928
1719 0.663176265
1720 0.499418605
1721 0.999418942
1722 0.49941928
1723 0.999419617
1724 0.499419954
1725 0.510144928
1726 0.499420626
1727 0.903300521
1728 0.499421296
1729 0.749566223
1730 0.499421965
1731 0.665511265
1732 0.499422633
1733 0.999422966
1734 0.499423299
1735 0.797694524
1736 0.499423963
1737 0.663212435
1738 0.499424626
1739 0.95227142
1740 0.386206897
1741 0.999425617
1742 0.499425947
1743 0.56454389
1744 0.499426606
1745 0.797707736
1746 0.499427262
1747 0.99942759
1748 0.499427918
1749 0.5946255
1750 0.499428571
1751 0.932038835
1752 0.493150685
1753 0.999429549
1754 0.499429875
1755 0.492307692
1756 0.499430524
1757 0.853727945
1758 0.499431172
1759 0.999431495
1760 0.499431818
1761 0.665530948
1762 0.499432463
1763 0.952921157
1764 0.428571429
1765 0.797733711
1766 0.499433749
1767 0.611205433
1768 0.499434389
1769 0.94968909
1770 0.499435028
1771 0.745341615
1772 0.499435666
1773 0.663282572
1774 0.499436302
1775 0.788732394
1776 0.486486486
1777 0.999437254
1778 0.49943757
1779 0.66554244
1780 0.499438202
1781 0.916339135
1782 0.499438833
1783 0.999439148
1784 0.499439462
1785 0.430252101
1786 0.49944009
1787 0.999440403
1788 0.496644295
1789 0.999441029
1790 0.499441341
1791 0.663316583
1792 0.499441964
1793 0.903513664
1794 0.499442586
1795 0.797771588
1796 0.499443207
1797 0.665553701
1798 0.499443826
1799 0.853807671
1800 0.4
1801 0.999444753
1802 0.499445061
1803 0.665557404
1804 0.499445676
1805 0.757894737
1806 0.49944629
1807 0.916436082
1808 0.499446903
1809 0.656716418
1810 0.499447514
1811 0.999447819
1812 0.496688742
1813 0.833976834
1814 0.499448732
1815 0.484848485
1816 0.499449339
1817 0.944413869
1818 0.499449945
1819 0.932380429
1820 0.474725275
1821 0.665568369
1822 0.499451153
1823 0.999451454
1824 0.473684211
1825 0.789041096
1826 0.499452355
1827 0.551724138
1828 0.499452954
1829 0.95133953
1830 0.499453552
1831 0.99945385
1832 0.499454148
1833 0.602291326
1834 0.499454744
1835 0.797820163
1836 0.470588235
1837 0.903647251
1838 0.49945593
1839 0.665579119
1840 0.499456522
1841 0.853883759
1842 0.499457112
1843 0.937601736
1844 0.499457701
1845 0.520325203
1846 0.499458288
1847 0.999458581
1848 0.38961039
1849 0.976744186
1850 0.499459459
1851 0.66558617
1852 0.499460043
1853 0.932541824
1854 0.499460626
1855 0.67277628
1856 0.499461207
1857 0.665589661
1858 0.499461787
1859 0.839160839
1860 0.387096774
1861 0.999462654
1862 0.499462943
1863 0.637681159
1864 0.499463519
1865 0.797855228
1866 0.499464094
1867 0.999464381
1868 0.499464668
1869 0.565008026
1870 0.499465241
1871 0.999465526
1872 0.461538462
1873 0.999466097
1874 0.499466382
1875 0.533333333
1876 0.499466951
1877 0.999467235
1878 0.499467519
1879 0.999467802
1880 0.499468085
1881 0.574162679
1882 0.49946865
1883 0.853956452
1884 0.496815287
1885 0.712997347
1886 0.499469777
1887 0.610492846
1888 0.499470339
1889 0.999470619
1890 0.457142857
1891 0.951877314
1892 0.499471459
1893 0.665610143
1894 0.499472017
1895 0.797889182
1896 0.493670886
1897 0.853979968
1898 0.49947313
1899 0.663507109
1900 0.499473684
1901 0.999473961
1902 0.499474238
1903 0.903836048
1904 0.49947479
1905 0.529133858
1906 0.499475341
1907 0.999475616
1908 0.490566038
1909 0.944997381
1910 0.49947644
1911 0.527472527
1912 0.499476987
1913 0.999477261
1914 0.499477534
1915 0.797911227
1916 0.499478079
1917 0.657276995
1918 0.499478624
1919 0.937988536
1920 0.4
1921 0.932847475
1922 0.499479709
1923 0.665626625
1924 0.499480249
1925 0.623376623
1926 0.499480789
1927 0.954852102
1928 0.499481328
1929 0.66562986
1930 0.499481865
1931 0.999482134
1932 0.409937888
1933 0.999482669
1934 0.499482937
1935 0.520930233
1936 0.499483471
1937 0.916881776
1938 0.499484004
1939 0.854048479
1940 0.499484536
1941 0.66563627
1942 0.499485067
1943 0.951106536
1944 0.499485597
1945 0.797943445
1946 0.499486125
1947 0.595788392
1948 0.499486653
1949 0.999486916
1950 0.492307692
1951 0.999487442
1952 0.499487705
1953 0.552995392
1954 0.499488229
1955 0.720204604
1956 0.496932515
1957 0.938170669
1958 0.499489275
1959 0.665645738
1960 0.499489796
1961 0.954614992
1962 0.499490316
1963 0.916963831
1964 0.499490835
1965 0.529262087
1966 0.499491353
1967 0.854092527
1968 0.487804878
1969 0.904012189
1970 0.499492386
1971 0.657534247
1972 0.499492901
1973 0.999493158
1974 0.499493414
1975 0.789873418
1976 0.499493927
1977 0.665655033
1978 0.499494439
1979 0.999494694
1980 0.363636364
1981 0.854114084
1982 0.499495459
1983 0.665658094
1984 0.499495968
1985 0.797984887
1986 0.499496475
1987 0.999496729
1988 0.499496982
1989 0.57918552
1990 0.499497487
1991 0.904068307
1992 0.493975904
1993 0.999498244
1994 0.499498495
1995 0.433082707
1996 0.499498998
1997 0.999499249
1998 0.499499499
1999 0.99949975
2000 0.4995
2001 0.615692154
2002 0.4995005
2003 0.999500749
2004 0.497005988
2005 0.798004988
2006 0.499501496
2007 0.66367713
2008 0.499501992
2009 0.836236934
2010 0.499502488
2011 0.999502735
2012 0.499502982
2013 0.596125186
2014 0.499503476
2015 0.714640199
2016 0.428571429
2017 0.999504214
2018 0.49950446
2019 0.665676077
2020 0.49950495
2021 0.955962395
2022 0.49950544
2023 0.806722689
2024 0.499505929
2025 0.533333333
2026 0.499506417
2027 0.99950666
2028 0.461538462
2029 0.999507146
2030 0.499507389
2031 0.66568193
2032 0.499507874
2033 0.938514511
2034 0.499508358
2035 0.707616708
2036 0.499508841
2037 0.565537555
2038 0.499509323
2039 0.999509564
2040 0.376470588
2041 0.917197452
2042 0.499510284
2043 0.663729809
2044 0.499510763
2045 0.79804401
2046 0.499511241
2047 0.945774304
2048 0.5
2049 0.665690581
2050 0.499512195
2051 0.854217455
2052 0.473684211
2053 0.999512908
2054 0.499513145
2055 0.529440389
2056 0.499513619
2057 0.855614973
2058 0.499514091
2059 0.951918407
2060 0.499514563
2061 0.663755459
2062 0.499515034
2063 0.999515269
2064 0.488372093
2065 0.67409201
2066 0.499515973
2067 0.603773585
2068 0.499516441
2069 0.999516675
2070 0.499516908
2071 0.938676968
2072 0.499517375
2073 0.665701881
2074 0.49951784
2075 0.790361446
2076 0.497109827
2077 0.953298026
2078 0.499518768
2079 0.519480519
2080 0.499519231
2081 0.999519462
2082 0.499519693
2083 0.999519923
2084 0.499520154
2085 0.529496403
2086 0.499520614
2087 0.999520843
2088 0.482758621
2089 0.999521302
2090 0.499521531
2091 0.612147298
2092 0.499521989
2093 0.756808409
2094 0.499522445
2095 0.798090692
2096 0.499522901
2097 0.663805436
2098 0.499523356
2099 0.999523583
2100 0.342857143
2101 0.904331271
2102 0.499524263
2103 0.665715644
2104 0.499524715
2105 0.798099762
2106 0.499525166
2107 0.837209302
2108 0.499525617
2109 0.614509246
2110 0.499526066
2111 0.999526291
2112 0.454545455
2113 0.999526739
2114 0.499526963
2115 0.521985816
2116 0.49952741
2117 0.952290978
2118 0.499527856
2119 0.917413874
2120 0.499528302
2121 0.565770863
2122 0.499528746
2123 0.904380593
2124 0.491525424
2125 0.752941176
2126 0.499529633
2127 0.665726375
2128 0.499530075
2129 0.999530296
2130 0.499530516
2131 0.999530737
2132 0.499530957
2133 0.658227848
2134 0.499531396
2135 0.674473068
2136 0.494382022
2137 0.999532054
2138 0.499532273
2139 0.617110799
2140 0.49953271
2141 0.999532929
2142 0.499533147
2143 0.999533364
2144 0.499533582
2145 0.447552448
2146 0.499534017
2147 0.93898463
2148 0.497206704
2149 0.854350861
2150 0.499534884
2151 0.663877266
2152 0.499535316
2153 0.999535532
2154 0.499535747
2155 0.798143852
2156 0.499536178
2157 0.665739453
2158 0.499536608
2159 0.933765632
2160 0.4
2161 0.999537251
2162 0.499537465
2163 0.565880721
2164 0.499537893
2165 0.798152425
2166 0.499538319
2167 0.904476234
2168 0.499538745
2169 0.663900415
2170 0.499539171
2171 0.917549516
2172 0.497237569
2173 0.957202025
2174 0.499540018
2175 0.514942529
2176 0.499540441
2177 0.854386771
2178 0.499540863
2179 0.999541074
2180 0.499541284
2181 0.665749656
2182 0.499541705
2183 0.956481906
2184 0.395604396
2185 0.724942792
2186 0.499542543
2187 0.666666667
2188 0.499542962
2189 0.904522613
2190 0.499543379
2191 0.854404382
2192 0.499543796
2193 0.612859097
2194 0.499544211
2195 0.798177677
2196 0.491803279
2197 0.923076923
2198 0.499545041
2199 0.665757162
2200 0.499545455
2201 0.954111767
2202 0.499545867
2203 0.999546074
2204 0.499546279
2205 0.457142857
2206 0.499546691
2207 0.999546896
2208 0.47826087
2209 0.978723404
2210 0.499547511
2211 0.597014925
2212 0.49954792
2213 0.999548125
2214 0.499548329
2215 0.798194131
2216 0.499548736
2217 0.665764547
2218 0.499549143
2219 0.854438936
2220 0.389189189
2221 0.999549752
2222 0.499549955
2223 0.582995951
2224 0.49955036
2225 0.791011236
2226 0.499550764
2227 0.933991917
2228 0.499551167
2229 0.665769403
2230 0.49955157
2231 0.94666069
2232 0.483870968
2233 0.752351097
2234 0.499552372
2235 0.529753915
2236 0.499552773
2237 0.999552973
2238 0.499553172
2239 0.999553372
2240 0.499553571
2241 0.658634538
2242 0.49955397
2243 0.999554169
2244 0.427807487
2245 0.798218263
2246 0.499554764
2247 0.566088117
2248 0.49955516
2249 0.917741218
2250 0.499555556
2251 0.999555753
2252 0.49955595
2253 0.665778961
2254 0.499556344
2255 0.709534368
2256 0.489361702
2257 0.957022596
2258 0.49955713
2259 0.664010624
2260 0.499557522
2261 0.7642636
2262 0.499557913
2263 0.954485197
2264 0.499558304
2265 0.529801325
2266 0.499558694
2267 0.999558888
2268 0.428571429
2269 0.999559277
2270 0.499559471
2271 0.665785997
2272 0.499559859
2273 0.999560053
2274 0.499560246
2275 0.632967033
2276 0.499560633
2277 0.579710145
2278 0.499561018
2279 0.95831505
2280 0.378947368
2281 0.999561596
2282 0.499561788
2283 0.665790626
2284 0.499562172
2285 0.798249453
2286 0.499562555
2287 0.999562746
2288 0.499562937
2289 0.566186107
2290 0.499563319
2291 0.953295504
2292 0.497382199
2293 0.99956389
2294 0.49956408
2295 0.501960784
2296 0.49956446
2297 0.99956465
2298 0.499564839
2299 0.861244019
2300 0.499565217
2301 0.604954368
2302 0.499565595
2303 0.838905775
2304 0.499565972
2305 0.798264642
2306 0.499566349
2307 0.66579974
2308 0.499566724
2309 0.999566912
2310 0.415584416
2311 0.999567287
2312 0.499567474
2313 0.664072633
2314 0.499567848
2315 0.798272138
2316 0.497409326
2317 0.854553302
2318 0.499568594
2319 0.665804226
2320 0.499568966
2321 0.904782421
2322 0.499569337
2323 0.947051227
2324 0.499569707
2325 0.516129032
2326 0.499570077
2327 0.917920069
2328 0.494845361
2329 0.934306569
2330 0.499570815
2331 0.555984556
2332 0.499571184
2333 0.999571367
2334 0.499571551
2335 0.798286938
2336 0.499571918
2337 0.616174583
2338 0.499572284
2339 0.999572467
2340 0.369230769
2341 0.999572832
2342 0.499573015
2343 0.597524541
2344 0.499573379
2345 0.675479744
2346 0.499573743
2347 0.999573924
2348 0.499574106
2349 0.643678161
2350 0.499574468
2351 0.999574649
2352 0.428571429
2353 0.917977051
2354 0.499575191
2355 0.529936306
2356 0.499575552
2357 0.999575732
2358 0.499575912
2359 0.854599407
2360 0.499576271
2361 0.665819568
2362 0.49957663
2363 0.934405417
2364 0.497461929
2365 0.710359408
2366 0.499577346
2367 0.664131812
2368 0.499577703
2369 0.94723512
2370 0.499578059
2371 0.999578237
2372 0.499578415
2373 0.566371681
2374 0.49957877
2375 0.757894737
2376 0.454545455
2377 0.999579302
2378 0.499579479
2379 0.605296343
2380 0.484033613
2381 0.999580008
2382 0.499580185
2383 0.999580361
2384 0.499580537
2385 0.52327044
2386 0.499580889
2387 0.754084625
2388 0.497487437
2389 0.999581415
2390 0.49958159
2391 0.665830197
2392 0.49958194
2393 0.999582115
2394 0.499582289
2395 0.798329854
2396 0.499582638
2397 0.61410096
2398 0.499582986
2399 0.99958316
2400 0.4
2401 0.857142857
2402 0.49958368
2403 0.65917603
2404 0.499584027
2405 0.718503119
2406 0.499584372
2407 0.953884504
2408 0.499584718
2409 0.597758406
2410 0.499585062
2411 0.999585234
2412 0.492537313
2413 0.939908827
2414 0.49958575
2415 0.437267081
2416 0.499586093
2417 0.999586264
2418 0.499586435
2419 0.959073998
2420 0.499586777
2421 0.664188352
2422 0.499587118
2423 0.999587288
2424 0.495049505
2425 0.791752577
2426 0.499587799
2427 0.665842604
2428 0.499588138
2429 0.854672705
2430 0.499588477
2431 0.789798437
2432 0.499588816
2433 0.665844636
2434 0.499589154
2435 0.79835729
2436 0.413793103
2437 0.999589659
2438 0.499589828
2439 0.664206642
2440 0.499590164
2441 0.999590332
2442 0.4995905
2443 0.85468686
2444 0.499590835
2445 0.53006135
2446 0.499591169
2447 0.999591336
2448 0.470588235
2449 0.955492038
2450 0.499591837
2451 0.616891065
2452 0.49959217
2453 0.905014268
2454 0.499592502
2455 0.798370672
2456 0.499592834
2457 0.527472527
2458 0.499593165
2459 0.999593331
2460 0.390243902
2461 0.947582284
2462 0.499593826
2463 0.665854649
2464 0.499594156
2465 0.726977688
2466 0.499594485
2467 0.999594649
2468 0.499594814
2469 0.665856622
2470 0.499595142
2471 0.85471469
2472 0.495145631
2473 0.999595633
2474 0.499595796
2475 0.484848485
2476 0.499596123
2477 0.999596286
2478 0.499596449
2479 0.958450988
2480 0.499596774
2481 0.66586054
2482 0.499597099
2483 0.91824406
2484 0.47826087
2485 0.676056338
2486 0.499597747
2487 0.665862485
2488 0.499598071
2489 0.940136601
2490 0.499598394
2491 0.960256925
2492 0.499598716
2493 0.664259928
2494 0.499599038
2495 0.798396794
2496 0.461538462
2497 0.905086103
2498 0.49959968
2499 0.537815126
2500 0.4996
2501 0.959616154
2502 0.49960032
2503 0.999600479
2504 0.499600639
2505 0.530139721
2506 0.499600958
2507 0.94774631
2508 0.43062201
2509 0.918294141
2510 0.499601594
2511 0.64516129
2512 0.499601911
2513 0.854755273
2514 0.499602228
2515 0.798409543
2516 0.499602544
2517 0.66587207
2518 0.499602859
2519 0.90512108
2520 0.342857143
2521 0.999603332
2522 0.499603489
2523 0.643678161
2524 0.499603803
2525 0.792079208
2526 0.499604117
2527 0.812030075
2528 0.49960443
2529 0.664294187
2530 0.499604743
2531 0.999604899
2532 0.497630332
2533 0.93485985
2534 0.499605367
2535 0.492307692
2536 0.499605678
2537 0.9601892
2538 0.499605989
2539 0.999606144
2540 0.499606299
2541 0.519480519
2542 0.499606609
2543 0.999606764
2544 0.490566038
2545 0.798428291
2546 0.499607227
2547 0.664310954
2548 0.499607535
2549 0.999607689
2550 0.499607843
2551 0.999607997
2552 0.49960815
2553 0.620446533
2554 0.499608457
2555 0.676320939
2556 0.492957746
2557 0.999608917
2558 0.49960907
2559 0.665885111
2560 0.499609375
2561 0.918391253
2562 0.49960968
2563 0.905189231
2564 0.499609984
2565 0.505263158
2566 0.499610288
2567 0.934943514
2568 0.495327103
2569 0.854807318
2570 0.499610895
2571 0.665888759
2572 0.499611198
2573 0.956082394
2574 0.4996115
2575 0.79223301
2576 0.499611801
2577 0.66589057
2578 0.499612102
2579 0.999612253
2580 0.390697674
2581 0.954668733
2582 0.499612703
2583 0.557491289
2584 0.499613003
2585 0.711798839
2586 0.499613302
2587 0.918438346
2588 0.499613601
2589 0.665894168
2590 0.4996139
2591 0.999614049
2592 0.499614198
2593 0.999614346
2594 0.499614495
2595 0.530250482
2596 0.499614792
2597 0.84097035
2598 0.499615089
2599 0.948056945
2600 0.499615385
2601 0.62745098
2602 0.49961568
2603 0.940453323
2604 0.414746544
2605 0.798464491
2606 0.49961627
2607 0.598388953
2608 0.499616564
2609 0.999616711
2610 0.499616858
2611 0.854844887
2612 0.499617152
2613 0.60619977
2614 0.499617445
2615 0.798470363
2616 0.495412844
2617 0.999617883
2618 0.499618029
2619 0.659793814
2620 0.499618321
2621 0.999618466
2622 0.499618612
2623 0.960731986
2624 0.499618902
2625 0.457142857
2626 0.499619193
2627 0.959269128
2628 0.493150685
2629 0.905287181
2630 0.499619772
2631 0.665906499
2632 0.499620061
2633 0.999620205
2634 0.499620349
2635 0.728652751
2636 0.499620637
2637 0.664391354
2638 0.499620925
2639 0.763925729
2640 0.363636364
2641 0.940552821
2642 0.499621499
2643 0.665909951
2644 0.499621785
2645 0.765217391
2646 0.499622071
2647 0.999622214
2648 0.499622356
2649 0.665911665
2650 0.499622642
2651 0.905318748
2652 0.43438914
2653 0.854881266
2654 0.49962321
2655 0.524293785
2656 0.499623494
2657 0.999623636
2658 0.499623777
2659 0.999623919
2660 0.487218045
2661 0.66591507
2662 0.499624343
2663 0.999624484
2664 0.486486486
2665 0.720450281
2666 0.499624906
2667 0.566929134
2668 0.499625187
2669 0.935181716
2670 0.499625468
2671 0.999625608
2672 0.499625749
2673 0.606060606
2674 0.499626028
2675 0.792523364
2676 0.497757848
2677 0.999626448
2678 0.499626587
2679 0.618141097
2680 0.499626866
2681 0.854904886
2682 0.499627144
2683 0.999627283
2684 0.499627422
2685 0.530353818
2686 0.499627699
2687 0.999627838
2688 0.428571429
2689 0.999628115
2690 0.499628253
2691 0.588628763
2692 0.499628529
2693 0.999628667
2694 0.499628805
2695 0.623376623
2696 0.49962908
2697 0.622914349
2698 0.499629355
2699 0.999629492
2700 0.4
2701 0.959644576
2702 0.499629904
2703 0.615612283
2704 0.499630178
2705 0.798521257
2706 0.499630451
2707 0.999630587
2708 0.499630724
2709 0.558139535
2710 0.499630996
2711 0.999631132
2712 0.495575221
2713 0.999631404
2714 0.49963154
2715 0.53038674
2716 0.499631811
2717 0.794994479
2718 0.499632082
2719 0.999632218
2720 0.499632353
2721 0.665931643
2722 0.499632623
2723 0.854939405
2724 0.497797357
2725 0.79266055
2726 0.499633162
2727 0.660066007
2728 0.499633431
2729 0.999633565
2730 0.421978022
2731 0.999633834
2732 0.499633968
2733 0.66593487
2734 0.499634236
2735 0.798537477
2736 0.473684211
2737 0.77164779
2738 0.49963477
2739 0.598758671
2740 0.499635036
2741 0.99963517
2742 0.499635303
2743 0.918702151
2744 0.499635569
2745 0.524590164
2746 0.499635834
2747 0.961048416
2748 0.497816594
2749 0.999636231
2750 0.499636364
2751 0.567066521
2752 0.499636628
2753 0.99963676
2754 0.499636892
2755 0.731760436
2756 0.499637155
2757 0.66594124
2758 0.499637418
2759 0.956868431
2760 0.382608696
2761 0.905469033
2762 0.499637944
2763 0.664495114
2764 0.499638205
2765 0.677034358
2766 0.499638467
2767 0.999638598
2768 0.499638728
2769 0.606717226
2770 0.499638989
2771 0.935402382
2772 0.38961039
2773 0.962134872
2774 0.49963951
2775 0.518918919
2776 0.499639769
2777 0.999639899
2778 0.499640029
2779 0.854983807
2780 0.499640288
2781 0.660194175
2782 0.499640546
2783 0.869565217
2784 0.482758621
2785 0.798563734
2786 0.499641062
2787 0.665949049
2788 0.49964132
2789 0.999641449
2790 0.499641577
2791 0.999641705
2792 0.499641834
2793 0.541353383
2794 0.49964209
2795 0.721288014
2796 0.497854077
2797 0.999642474
2798 0.499642602
2799 0.664523044
2800 0.499642857
2801 0.999642985
2802 0.499643112
2803 0.999643239
2804 0.499643367
2805 0.456327986
2806 0.499643621
2807 0.855005344
2808 0.461538462
2809 0.981132075
2810 0.499644128
2811 0.665955176
2812 0.499644381
2813 0.955563455
2814 0.499644634
2815 0.798579041
2816 0.499644886
2817 0.664536741
2818 0.499645138
2819 0.999645264
2820 0.391489362
2821 0.765685927
2822 0.499645641
2823 0.6659582
2824 0.499645892
2825 0.792920354
2826 0.499646143
2827 0.90555359
2828 0.499646393
2829 0.62212796
2830 0.499646643
2831 0.941010244
2832 0.491525424
2833 0.999647017
2834 0.499647142
2835 0.457142857
2836 0.499647391
2837 0.999647515
2838 0.499647639
2839 0.935540683
2840 0.499647887
2841 0.665962689
2842 0.499648135
2843 0.999648259
2844 0.493670886
2845 0.798594025
2846 0.49964863
2847 0.606954689
2848 0.499648876
2849 0.758160758
2850 0.499649123
2851 0.999649246
2852 0.499649369
2853 0.664563617
2854 0.499649615
2855 0.798598949
2856 0.403361345
2857 0.999649982
2858 0.499650105
2859 0.665967121
2860 0.49965035
2861 0.999650472
2862 0.499650594
2863 0.855047153
2864 0.499650838
2865 0.530541012
2866 0.499651082
2867 0.962678758
2868 0.49790795
2869 0.941094458
2870 0.499651568
2871 0.585161964
2872 0.499651811
2873 0.868778281
2874 0.499652053
2875 0.765217391
2876 0.499652295
2877 0.56725756
2878 0.499652536
2879 0.999652657
2880 0.4
2881 0.962165915
2882 0.499653019
2883 0.64516129
2884 0.499653259
2885 0.798613518
2886 0.4996535
2887 0.99965362
2888 0.49965374
2889 0.660436137
2890 0.499653979
2891 0.842615012
2892 0.497925311
2893 0.90563429
2894 0.499654457
2895 0.530569948
2896 0.499654696
2897 0.999654815
2898 0.499654934
2899 0.918937565
2900 0.499655172
2901 0.665977249
2902 0.49965541
2903 0.999655529
2904 0.454545455
2905 0.677452668
2906 0.499655884
2907 0.594427245
2908 0.499656121
2909 0.999656239
2910 0.499656357
2911 0.961868774
2912 0.499656593
2913 0.665980089
2914 0.499656829
2915 0.7135506
2916 0.499657064
2917 0.999657182
2918 0.4996573
2919 0.567317575
2920 0.499657534
2921 0.948990072
2922 0.499657769
2923 0.960656859
2924 0.499658003
2925 0.492307692
2926 0.499658237
2927 0.999658353
2928 0.491803279
2929 0.955957665
2930 0.499658703
2931 0.665984306
2932 0.499658936
2933 0.85509717
2934 0.499659168
2935 0.798637138
2936 0.499659401
2937 0.599250936
2938 0.499659632
2939 0.999659748
2940 0.342857143
2941 0.935736144
2942 0.499660095
2943 0.660550459
2944 0.499660326
2945 0.73344652
2946 0.499660557
2947 0.855106888
2948 0.499660787
2949 0.665988471
2950 0.499661017
2951 0.919010505
2952 0.487804878
2953 0.999661361
2954 0.499661476
2955 0.530626058
2956 0.499661705
2957 0.999661819
2958 0.499661934
2959 0.905711389
2960 0.499662162
2961 0.559270517
2962 0.49966239
2963 0.999662504
2964 0.437246964
2965 0.798650927
2966 0.499662846
2967 0.622851365
2968 0.499663073
2969 0.999663186
2970 0.484848485
2971 0.999663413
2972 0.499663526
2973 0.665993946
2974 0.499663753
2975 0.645378151
2976 0.483870968
2977 0.919046019
2978 0.499664204
2979 0.664652568
2980 0.49966443
2981 0.90573633
2982 0.499664655
2983 0.941334227
2984 0.499664879
2985 0.530653266
2986 0.499665104
2987 0.956143288
2988 0.493975904
2989 0.843091335
2990 0.499665552
2991 0.665997994
2992 0.499665775
2993 0.962245239
2994 0.499665999
2995 0.798664441
2996 0.499666222
2997 0.648648649
2998 0.499666444
2999 0.999666556
3000 0.4


==> TableChowlaOverPhi.dat <==
2 1
3 1
4 1
5 1
6 1
7 1
8 1
9 1
10 1
11 1
12 1.25
13 1
14 1
15 1
16 1
17 1
18 1.333333333
19 1
20 1.125
21 1
22 1
23 1
24 1.375
25 1
26 1
27 1
28 1.083333333
29 1
30 1.75
31 1
32 1
33 1
34 1
35 1
36 1.416666667
37 1
38 1
39 1
40 1.1875
41 1
42 1.666666667
43 1
44 1.05
45 1
46 1
47 1
48 1.4375
49 1
50 1.2
51 1
52 1.041666667
53 1
54 1.444444444
55 1
56 1.125
57 1
58 1
59 1
60 1.5
61 1
62 1
63 1
64 1
65 1
66 1.6
67 1
68 1.03125
69 1
70 1.416666667
71 1
72 1.458333333
73 1
74 1
75 1
76 1.027777778
77 1
78 1.583333333
79 1
80 1.21875
81 1
82 1
83 1
84 1.5
85 1
86 1
87 1
88 1.075
89 1
90 1.833333333
91 1
92 1.022727273
93 1
94 1
95 1
96 1.46875
97 1
98 1.142857143
99 1
100 1.225
101 1
102 1.5625
103 1
104 1.0625
105 1
106 1
107 1
108 1.472222222
109 1
110 1.35
111 1
112 1.145833333
113 1
114 1.555555556
115 1
116 1.017857143
117 1
118 1
119 1
120 1.5
121 1
122 1
123 1
124 1.016666667
125 1
126 1.722222222
127 1
128 1
129 1
130 1.333333333
131 1
132 1.5
133 1
134 1
135 1
136 1.046875
137 1
138 1.545454545
139 1
140 1.4375
141 1
142 1
143 1
144 1.479166667
145 1
146 1
147 1
148 1.013888889
149 1
150 1.85
151 1
152 1.041666667
153 1
154 1.266666667
155 1
156 1.5
157 1
158 1
159 1
160 1.234375
161 1
162 1.481481481
163 1
164 1.0125
165 1
166 1
167 1
168 1.5
169 1
170 1.3125
171 1
172 1.011904762
173 1
174 1.535714286
175 1
176 1.0875
177 1
178 1
179 1
180 1.5
181 1
182 1.25
183 1
184 1.034090909
185 1
186 1.533333333
187 1
188 1.010869565
189 1
190 1.305555556
191 1
192 1.484375
193 1
194 1
195 1
196 1.154761905
197 1
198 1.633333333
199 1
200 1.2375
201 1
202 1
203 1
204 1.5
205 1
206 1
207 1
208 1.072916667
209 1
210 2
211 1
212 1.009615385
213 1
214 1
215 1
216 1.486111111
217 1
218 1
219 1
220 1.3625
221 1
222 1.527777778
223 1
224 1.15625
225 1
226 1
227 1
228 1.5
229 1
230 1.295454545
231 1
232 1.026785714
233 1
234 1.611111111
235 1
236 1.00862069
237 1
238 1.229166667
239 1
240 1.5
241 1
242 1.090909091
243 1
244 1.008333333
245 1
246 1.525
247 1
248 1.025
249 1
250 1.24
251 1
252 1.5
253 1
254 1
255 1
256 1
257 1
258 1.523809524
259 1
260 1.34375
261 1
262 1
263 1
264 1.5
265 1
266 1.222222222
267 1
268 1.007575758
269 1
270 1.861111111
271 1
272 1.0546875
273 1
274 1
275 1
276 1.5
277 1
278 1
279 1
280 1.447916667
281 1
282 1.52173913
283 1
284 1.007142857
285 1
286 1.183333333
287 1
288 1.489583333
289 1
290 1.285714286
291 1
292 1.006944444
293 1
294 1.738095238
295 1
296 1.020833333
297 1
298 1
299 1
300 1.5
301 1
302 1
303 1
304 1.048611111
305 1
306 1.583333333
307 1
308 1.275
309 1
310 1.283333333
311 1
312 1.5
313 1
314 1
315 1
316 1.006410256
317 1
318 1.519230769
319 1
320 1.2421875
321 1
322 1.212121212
323 1
324 1.490740741
325 1
326 1
327 1
328 1.01875
329 1
330 2
331 1
332 1.006097561
333 1
334 1
335 1
336 1.5
337 1
338 1.076923077
339 1
340 1.3203125
341 1
342 1.574074074
343 1
344 1.017857143
345 1
346 1
347 1
348 1.5
349 1
350 1.45
351 1
352 1.09375
353 1
354 1.517241379
355 1
356 1.005681818
357 1
358 1
359 1
360 1.5
361 1
362 1
363 1
364 1.256944444
365 1
366 1.516666667
367 1
368 1.039772727
369 1
370 1.277777778
371 1
372 1.5
373 1
374 1.1625
375 1
376 1.016304348
377 1
378 1.740740741
379 1
380 1.3125
381 1
382 1
383 1
384 1.4921875
385 1
386 1
387 1
388 1.005208333
389 1
390 2
391 1
392 1.160714286
393 1
394 1
395 1
396 1.5
397 1
398 1
399 1
400 1.24375
401 1
402 1.515151515
403 1
404 1.005
405 1
406 1.202380952
407 1
408 1.5
409 1
410 1.275
411 1
412 1.004901961
413 1
414 1.560606061
415 1
416 1.078125
417 1
418 1.155555556
419 1
420 1.5
421 1
422 1
423 1
424 1.014423077
425 1
426 1.514285714
427 1
428 1.004716981
429 1
430 1.273809524
431 1
432 1.493055556
433 1
434 1.2
435 1
436 1.00462963
437 1
438 1.513888889
439 1
440 1.36875
441 1
442 1.145833333
443 1
444 1.5
445 1
446 1
447 1
448 1.161458333
449 1
450 1.866666667
451 1
452 1.004464286
453 1
454 1
455 1
456 1.5
457 1
458 1
459 1
460 1.301136364
461 1
462 1.916666667
463 1
464 1.03125
465 1
466 1
467 1
468 1.5
469 1
470 1.27173913
471 1
472 1.012931034
473 1
474 1.512820513
475 1
476 1.234375
477 1
478 1
479 1
480 1.5
481 1
482 1
483 1
484 1.095454545
485 1
486 1.49382716
487 1
488 1.0125
489 1
490 1.452380952
491 1
492 1.5
493 1
494 1.138888889
495 1
496 1.029166667
497 1
498 1.512195122
499 1
500 1.245
501 1
502 1
503 1
504 1.5
505 1
506 1.145454545
507 1
508 1.003968254
509 1
510 1.984375
511 1
512 1
513 1
514 1
515 1
516 1.5
517 1
518 1.194444444
519 1
520 1.348958333
521 1
522 1.547619048
523 1
524 1.003846154
525 1
526 1
527 1
528 1.5
529 1
530 1.269230769
531 1
532 1.226851852
533 1
534 1.511363636
535 1
536 1.011363636
537 1
538 1
539 1
540 1.5
541 1
542 1
543 1
544 1.05859375
545 1
546 1.888888889
547 1
548 1.003676471
549 1
550 1.37
551 1
552 1.5
553 1
554 1
555 1
556 1.003623188
557 1
558 1.544444444
559 1
560 1.453125
561 1
562 1
563 1
564 1.5
565 1
566 1
567 1
568 1.010714286
569 1
570 1.972222222
571 1
572 1.1875
573 1
574 1.191666667
575 1
576 1.494791667
577 1
578 1.058823529
579 1
580 1.290178571
581 1
582 1.510416667
583 1
584 1.010416667
585 1
586 1
587 1
588 1.5
589 1
590 1.267241379
591 1
592 1.024305556
593 1
594 1.644444444
595 1
596 1.003378378
597 1
598 1.128787879
599 1
600 1.5
601 1
602 1.19047619
603 1
604 1.003333333
605 1
606 1.51
607 1
608 1.052083333
609 1
610 1.266666667
611 1
612 1.5
613 1
614 1
615 1
616 1.279166667
617 1
618 1.509803922
619 1
620 1.2875
621 1
622 1
623 1
624 1.5
625 1
626 1
627 1
628 1.003205128
629 1
630 2
631 1
632 1.009615385
633 1
634 1
635 1
636 1.5
637 1
638 1.135714286
639 1
640 1.24609375
641 1
642 1.509433962
643 1
644 1.215909091
645 1
646 1.118055556
647 1
648 1.49537037
649 1
650 1.35
651 1
652 1.00308642
653 1
654 1.509259259
655 1
656 1.021875
657 1
658 1.188405797
659 1
660 1.5
661 1
662 1
663 1
664 1.009146341
665 1
666 1.537037037
667 1
668 1.003012048
669 1
670 1.265151515
671 1
672 1.5
673 1
674 1
675 1
676 1.080128205
677 1
678 1.508928571
679 1
680 1.32421875
681 1
682 1.133333333
683 1
684 1.5
685 1
686 1.163265306
687 1
688 1.020833333
689 1
690 1.954545455
691 1
692 1.002906977
693 1
694 1
695 1
696 1.5
697 1
698 1
699 1
700 1.454166667
701 1
702 1.62037037
703 1
704 1.096875
705 1
706 1
707 1
708 1.5
709 1
710 1.264285714
711 1
712 1.008522727
713 1
714 1.854166667
715 1
716 1.002808989
717 1
718 1
719 1
720 1.5
721 1
722 1.052631579
723 1
724 1.002777778
725 1
726 1.645454545
727 1
728 1.260416667
729 1
730 1.263888889
731 1
732 1.5
733 1
734 1
735 1
736 1.042613636
737 1
738 1.533333333
739 1
740 1.28125
741 1
742 1.185897436
743 1
744 1.5
745 1
746 1
747 1
748 1.165625
749 1
750 1.87
751 1
752 1.019021739
753 1
754 1.119047619
755 1
756 1.5
757 1
758 1
759 1
760 1.315972222
761 1
762 1.507936508
763 1
764 1.002631579
765 1
766 1
767 1
768 1.49609375
769 1
770 1.6
771 1
772 1.002604167
773 1
774 1.531746032
775 1
776 1.0078125
777 1
778 1
779 1
780 1.5
781 1
782 1.107954545
783 1
784 1.163690476
785 1
786 1.507692308
787 1
788 1.00255102
789 1
790 1.262820513
791 1
792 1.5
793 1
794 1
795 1
796 1.002525253
797 1
798 1.842592593
799 1
800 1.246875
801 1
802 1
803 1
804 1.5
805 1
806 1.116666667
807 1
808 1.0075
809 1
810 1.87037037
811 1
812 1.205357143
813 1
814 1.127777778
815 1
816 1.5
817 1
818 1
819 1
820 1.278125
821 1
822 1.507352941
823 1
824 1.007352941
825 1
826 1.183908046
827 1
828 1.5
829 1
830 1.262195122
831 1
832 1.080729167
833 1
834 1.507246377
835 1
836 1.158333333
837 1
838 1
839 1
840 1.5
841 1
842 1
843 1
844 1.002380952
845 1
846 1.528985507
847 1
848 1.016826923
849 1
850 1.325
851 1
852 1.5
853 1
854 1.183333333
855 1
856 1.007075472
857 1
858 1.783333333
859 1
860 1.276785714
861 1
862 1
863 1
864 1.496527778
865 1
866 1
867 1
868 1.202777778
869 1
870 1.9375
871 1
872 1.006944444
873 1
874 1.101010101
875 1
876 1.5
877 1
878 1
879 1
880 1.371875
881 1
882 1.746031746
883 1
884 1.1484375
885 1
886 1
887 1
888 1.5
889 1
890 1.261363636
891 1
892 1.002252252
893 1
894 1.506756757
895 1
896 1.1640625
897 1
898 1
899 1
900 1.5
901 1
902 1.125
903 1
904 1.006696429
905 1
906 1.506666667
907 1
908 1.002212389
909 1
910 1.576388889
911 1
912 1.5
913 1
914 1
915 1
916 1.002192982
917 1
918 1.590277778
919 1
920 1.303977273
921 1
922 1
923 1
924 1.5
925 1
926 1
927 1
928 1.033482143
929 1
930 1.933333333
931 1
932 1.002155172
933 1
934 1
935 1
936 1.5
937 1
938 1.181818182
939 1
940 1.274456522
941 1
942 1.506410256
943 1
944 1.015086207
945 1
946 1.123809524
947 1
948 1.5
949 1
950 1.316666667
951 1
952 1.236979167
953 1
954 1.525641026
955 1
956 1.00210084
957 1
958 1
959 1
960 1.5
961 1
962 1.111111111
963 1
964 1.002083333
965 1
966 1.825757576
967 1
968 1.097727273
969 1
970 1.260416667
971 1
972 1.49691358
973 1
974 1
975 1
976 1.014583333
977 1
978 1.50617284
979 1
980 1.455357143
981 1
982 1
983 1
984 1.5
985 1
986 1.098214286
987 1
988 1.141203704
989 1
990 2
991 1
992 1.03125
993 1
994 1.180952381
995 1
996 1.5
997 1
998 1
999 1
1000 1.2475
1001 1
1002 1.506024096
1003 1
1004 1.002
1005 1
1006 1
1007 1
1008 1.5
1009 1
1010 1.26
1011 1
1012 1.147727273
1013 1
1014 1.621794872
1015 1
1016 1.005952381
1017 1
1018 1
1019 1
1020 1.5
1021 1
1022 1.180555556
1023 1
1024 1
1025 1
1026 1.580246914
1027 1
1028 1.001953125
1029 1
1030 1.259803922
1031 1
1032 1.5
1033 1
1034 1.12173913
1035 1
1036 1.196759259
1037 1
1038 1.505813953
1039 1
1040 1.3515625
1041 1
1042 1
1043 1
1044 1.5
1045 1
1046 1
1047 1
1048 1.005769231
1049 1
1050 2
1051 1
1052 1.001908397
1053 1
1054 1.095833333
1055 1
1056 1.5
1057 1
1058 1.043478261
1059 1
1060 1.271634615
1061 1
1062 1.522988506
1063 1
1064 1.229166667
1065 1
1066 1.108333333
1067 1
1068 1.5
1069 1
1070 1.259433962
1071 1
1072 1.013257576
1073 1
1074 1.505617978
1075 1
1076 1.001865672
1077 1
1078 1.280952381
1079 1
1080 1.5
1081 1
1082 1
1083 1
1084 1.001851852
1085 1
1086 1.505555556
1087 1
1088 1.060546875
1089 1
1090 1.259259259
1091 1
1092 1.5
1093 1
1094 1
1095 1
1096 1.005514706
1097 1
1098 1.522222222
1099 1
1100 1.3725
1101 1
1102 1.091269841
1103 1
1104 1.5
1105 1
1106 1.179487179
1107 1
1108 1.001811594
1109 1
1110 1.923611111
1111 1
1112 1.005434783
1113 1
1114 1
1115 1
1116 1.5
1117 1
1118 1.107142857
1119 1
1120 1.455729167
1121 1
1122 1.75
1123 1
1124 1.001785714
1125 1
1126 1
1127 1
1128 1.5
1129 1
1130 1.258928571
1131 1
1132 1.00177305
1133 1
1134 1.74691358
1135 1
1136 1.0125
1137 1
1138 1
1139 1
1140 1.5
1141 1
1142 1
1143 1
1144 1.189583333
1145 1
1146 1.505263158
1147 1
1148 1.19375
1149 1
1150 1.304545455
1151 1
1152 1.497395833
1153 1
1154 1
1155 1
1156 1.060661765
1157 1
1158 1.505208333
1159 1
1160 1.292410714
1161 1
1162 1.178861789
1163 1
1164 1.5
1165 1
1166 1.119230769
1167 1
1168 1.012152778
1169 1
1170 2
1171 1
1172 1.001712329
1173 1
1174 1
1175 1
1176 1.5
1177 1
1178 1.088888889
1179 1
1180 1.269396552
1181 1
1182 1.505102041
1183 1
1184 1.026041667
1185 1
1186 1
1187 1
1188 1.5
1189 1
1190 1.546875
1191 1
1192 1.005067568
1193 1
1194 1.505050505
1195 1
1196 1.130681818
1197 1
1198 1
1199 1
1200 1.5
1201 1
1202 1
1203 1
1204 1.192460317
1205 1
1206 1.52020202
1207 1
1208 1.005
1209 1
1210 1.372727273
1211 1
1212 1.5
1213 1
1214 1
1215 1
1216 1.053819444
1217 1
1218 1.80952381
1219 1
1220 1.26875
1221 1
1222 1.105072464
1223 1
1224 1.5
1225 1
1226 1
1227 1
1228 1.001633987
1229 1
1230 1.91875
1231 1
1232 1.28125
1233 1
1234 1
1235 1
1236 1.5
1237 1
1238 1
1239 1
1240 1.289583333
1241 1
1242 1.565656566
1243 1
1244 1.001612903
1245 1
1246 1.178030303
1247 1
1248 1.5
1249 1
1250 1.248
1251 1
1252 1.001602564
1253 1
1254 1.738888889
1255 1
1256 1.004807692
1257 1
1258 1.090277778
1259 1
1260 1.5
1261 1
1262 1
1263 1
1264 1.011217949
1265 1
1266 1.504761905
1267 1
1268 1.001582278
1269 1
1270 1.257936508
1271 1
1272 1.5
1273 1
1274 1.261904762
1275 1
1276 1.1375
1277 1
1278 1.519047619
1279 1
1280 1.248046875
1281 1
1282 1
1283 1
1284 1.5
1285 1
1286 1
1287 1
1288 1.21780303
1289 1
1290 1.916666667
1291 1
1292 1.119791667
1293 1
1294 1
1295 1
1296 1.497685185
1297 1
1298 1.117241379
1299 1
1300 1.352083333
1301 1
1302 1.805555556
1303 1
1304 1.00462963
1305 1
1306 1
1307 1
1308 1.5
1309 1
1310 1.257692308
1311 1
1312 1.0234375
1313 1
1314 1.518518519
1315 1
1316 1.190217391
1317 1
1318 1
1319 1
1320 1.5
1321 1
1322 1
1323 1
1324 1.001515152
1325 1
1326 1.723958333
1327 1
1328 1.010670732
1329 1
1330 1.537037037
1331 1
1332 1.5
1333 1
1334 1.081168831
1335 1
1336 1.004518072
1337 1
1338 1.504504505
1339 1
1340 1.267045455
1341 1
1342 1.116666667
1343 1
1344 1.5
1345 1
1346 1
1347 1
1348 1.001488095
1349 1
1350 1.872222222
1351 1
1352 1.081730769
1353 1
1354 1
1355 1
1356 1.5
1357 1
1358 1.177083333
1359 1
1360 1.326171875
1361 1
1362 1.504424779
1363 1
1364 1.135
1365 1
1366 1
1367 1
1368 1.5
1369 1
1370 1.257352941
1371 1
1372 1.164965986
1373 1
1374 1.504385965
1375 1
1376 1.022321429
1377 1
1378 1.102564103
1379 1
1380 1.5
1381 1
1382 1
1383 1
1384 1.004360465
1385 1
1386 1.922222222
1387 1
1388 1.001445087
1389 1
1390 1.257246377
1391 1
1392 1.5
1393 1
1394 1.0875
1395 1
1396 1.001436782
1397 1
1398 1.504310345
1399 1
1400 1.45625
1401 1
1402 1
1403 1
1404 1.5
1405 1
1406 1.083333333
1407 1
1408 1.0984375
1409 1
1410 1.913043478
1411 1
1412 1.001420455
1413 1
1414 1.176666667
1415 1
1416 1.5
1417 1
1418 1
1419 1
1420 1.266071429
1421 1
1422 1.517094017
1423 1
1424 1.009943182
1425 1
1426 1.078787879
1427 1
1428 1.5
1429 1
1430 1.4875
1431 1
1432 1.004213483
1433 1
1434 1.504201681
1435 1
1436 1.001396648
1437 1
1438 1
1439 1
1440 1.5
1441 1
1442 1.176470588
1443 1
1444 1.054093567
1445 1
1446 1.504166667
1447 1
1448 1.004166667
1449 1
1450 1.292857143
1451 1
1452 1.5
1453 1
1454 1
1455 1
1456 1.262152778
1457 1
1458 1.497942387
1459 1
1460 1.265625
1461 1
1462 1.086309524
1463 1
1464 1.5
1465 1
1466 1
1467 1
1468 1.00136612
1469 1
1470 2
1471 1
1472 1.044034091
1473 1
1474 1.115151515
1475 1
1476 1.5
1477 1
1478 1
1479 1
1480 1.282986111
1481 1
1482 1.712962963
1483 1
1484 1.1875
1485 1
1486 1
1487 1
1488 1.5
1489 1
1490 1.256756757
1491 1
1492 1.001344086
1493 1
1494 1.516260163
1495 1
1496 1.1671875
1497 1
1498 1.176100629
1499 1
1500 1.5
1501 1
1502 1
1503 1
1504 1.020380435
1505 1
1506 1.504
1507 1
1508 1.120535714
1509 1
1510 1.256666667
1511 1
1512 1.5
1513 1
1514 1
1515 1
1516 1.001322751
1517 1
1518 1.722727273
1519 1
1520 1.317708333
1521 1
1522 1
1523 1
1524 1.5
1525 1
1526 1.175925926
1527 1
1528 1.003947368
1529 1
1530 1.989583333
1531 1
1532 1.001308901
1533 1
1534 1.100574713
1535 1
1536 1.498046875
1537 1
1538 1
1539 1
1540 1.5
1541 1
1542 1.50390625
1543 1
1544 1.00390625
1545 1
1546 1
1547 1
1548 1.5
1549 1
1550 1.29
1551 1
1552 1.009114583
1553 1
1554 1.796296296
1555 1
1556 1.00128866
1557 1
1558 1.080555556
1559 1
1560 1.5
1561 1
1562 1.114285714
1563 1
1564 1.109375
1565 1
1566 1.551587302
1567 1
1568 1.165178571
1569 1
1570 1.256410256
1571 1
1572 1.5
1573 1
1574 1
1575 1
1576 1.003826531
1577 1
1578 1.503816794
1579 1
1580 1.264423077
1581 1
1582 1.175595238
1583 1
1584 1.5
1585 1
1586 1.1
1587 1
1588 1.001262626
1589 1
1590 1.908653846
1591 1
1592 1.003787879
1593 1
1594 1
1595 1
1596 1.5
1597 1
1598 1.08423913
1599 1
1600 1.2484375
1601 1
1602 1.515151515
1603 1
1604 1.00125
1605 1
1606 1.113888889
1607 1
1608 1.5
1609 1
1610 1.522727273
1611 1
1612 1.118055556
1613 1
1614 1.503731343
1615 1
1616 1.00875
1617 1
1618 1
1619 1
1620 1.5
1621 1
1622 1
1623 1
1624 1.206845238
1625 1
1626 1.503703704
1627 1
1628 1.129166667
1629 1
1630 1.25617284
1631 1
1632 1.5
1633 1
1634 1.079365079
1635 1
1636 1.00122549
1637 1
1638 1.893518519
1639 1
1640 1.2796875
1641 1
1642 1
1643 1
1644 1.5
1645 1
1646 1
1647 1
1648 1.008578431
1649 1
1650 2
1651 1
1652 1.185344828
1653 1
1654 1
1655 1
1656 1.5
1657 1
1658 1
1659 1
1660 1.263719512
1661 1
1662 1.503623188
1663 1
1664 1.08203125
1665 1
1666 1.238095238
1667 1
1668 1.5
1669 1
1670 1.256024096
1671 1
1672 1.159722222
1673 1
1674 1.548148148
1675 1
1676 1.001196172
1677 1
1678 1
1679 1
1680 1.5
1681 1
1682 1.034482759
1683 1
1684 1.001190476
1685 1
1686 1.503571429
1687 1
1688 1.003571429
1689 1
1690 1.352564103
1691 1
1692 1.5
1693 1
1694 1.281818182
1695 1
1696 1.018028846
1697 1
1698 1.503546099
1699 1
1700 1.3265625
1701 1
1702 1.073232323
1703 1
1704 1.5
1705 1
1706 1
1707 1
1708 1.184722222
1709 1
1710 1.976851852
1711 1
1712 1.008254717
1713 1
1714 1
1715 1
1716 1.5
1717 1
1718 1
1719 1
1720 1.27827381
1721 1
1722 1.791666667
1723 1
1724 1.001162791
1725 1
1726 1
1727 1
1728 1.498263889
1729 1
1730 1.255813953
1731 1
1732 1.001157407
1733 1
1734 1.591911765
1735 1
1736 1.204166667
1737 1
1738 1.112820513
1739 1
1740 1.5
1741 1
1742 1.098484848
1743 1
1744 1.008101852
1745 1
1746 1.513888889
1747 1
1748 1.102272727
1749 1
1750 1.456666667
1751 1
1752 1.5
1753 1
1754 1
1755 1
1756 1.001141553
1757 1
1758 1.503424658
1759 1
1760 1.3734375
1761 1
1762 1
1763 1
1764 1.5
1765 1
1766 1
1767 1
1768 1.149739583
1769 1
1770 1.905172414
1771 1
1772 1.001131222
1773 1
1774 1
1775 1
1776 1.5
1777 1
1778 1.174603175
1779 1
1780 1.262784091
1781 1
1782 1.648148148
1783 1
1784 1.003378378
1785 1
1786 1.077294686
1787 1
1788 1.5
1789 1
1790 1.255617978
1791 1
1792 1.165364583
1793 1
1794 1.696969697
1795 1
1796 1.001116071
1797 1
1798 1.069047619
1799 1
1800 1.5
1801 1
1802 1.081730769
1803 1
1804 1.12625
1805 1
1806 1.78968254
1807 1
1808 1.0078125
1809 1
1810 1.255555556
1811 1
1812 1.5
1813 1
1814 1
1815 1
1816 1.003318584
1817 1
1818 1.513333333
1819 1
1820 1.5
1821 1
1822 1
1823 1
1824 1.5
1825 1
1826 1.112195122
1827 1
1828 1.001096491
1829 1
1830 1.904166667
1831 1
1832 1.003289474
1833 1
1834 1.174358974
1835 1
1836 1.5
1837 1
1838 1
1839 1
1840 1.305397727
1841 1
1842 1.503267974
1843 1
1844 1.001086957
1845 1
1846 1.097619048
1847 1
1848 1.5
1849 1
1850 1.283333333
1851 1
1852 1.001082251
1853 1
1854 1.513071895
1855 1
1856 1.034598214
1857 1
1858 1
1859 1
1860 1.5
1861 1
1862 1.23015873
1863 1
1864 1.003232759
1865 1
1866 1.503225806
1867 1
1868 1.001072961
1869 1
1870 1.459375
1871 1
1872 1.5
1873 1
1874 1
1875 1
1876 1.183080808
1877 1
1878 1.503205128
1879 1
1880 1.275815217
1881 1
1882 1
1883 1
1884 1.5
1885 1
1886 1.070454545
1887 1
1888 1.016163793
1889 1
1890 2
1891 1
1892 1.125
1893 1
1894 1
1895 1
1896 1.5
1897 1
1898 1.097222222
1899 1
1900 1.318055556
1901 1
1902 1.503164557
1903 1
1904 1.23828125
1905 1
1906 1
1907 1
1908 1.5
1909 1
1910 1.255263158
1911 1
1912 1.003151261
1913 1
1914 1.707142857
1915 1
1916 1.001046025
1917 1
1918 1.174019608
1919 1
1920 1.5
1921 1
1922 1.032258065
1923 1
1924 1.112268519
1925 1
1926 1.512578616
1927 1
1928 1.003125
1929 1
1930 1.255208333
1931 1
1932 1.5
1933 1
1934 1
1935 1
1936 1.098863636
1937 1
1938 1.680555556
1939 1
1940 1.26171875
1941 1
1942 1
1943 1
1944 1.49845679
1945 1
1946 1.173913043
1947 1
1948 1.001028807
1949 1
1950 2
1951 1
1952 1.015625
1953 1
1954 1
1955 1
1956 1.5
1957 1
1958 1.111363636
1959 1
1960 1.456845238
1961 1
1962 1.512345679
1963 1
1964 1.001020408
1965 1
1966 1
1967 1
1968 1.5
1969 1
1970 1.255102041
1971 1
1972 1.099330357
1973 1
1974 1.786231884
1975 1
1976 1.142361111
1977 1
1978 1.069264069
1979 1
1980 1.5
1981 1
1982 1
1983 1
1984 1.032291667
1985 1
1986 1.503030303
1987 1
1988 1.182142857
1989 1
1990 1.255050505
1991 1
1992 1.5
1993 1
1994 1
1995 1
1996 1.001004016
1997 1
1998 1.540123457
1999 1
2000 1.24875
2001 1
2002 1.388888889
2003 1
2004 1.5
2005 1
2006 1.079741379
2007 1
2008 1.003
2009 1
2010 1.901515152
2011 1
2012 1.000996016
2013 1
2014 1.074786325
2015 1
2016 1.5
2017 1
2018 1
2019 1
2020 1.26125
2021 1
2022 1.50297619
2023 1
2024 1.148863636
2025 1
2026 1
2027 1
2028 1.5
2029 1
2030 1.508928571
2031 1
2032 1.006944444
2033 1
2034 1.511904762
2035 1
2036 1.000984252
2037 1
2038 1
2039 1
2040 1.5
2041 1
2042 1
2043 1
2044 1.181712963
2045 1
2046 1.703333333
2047 1
2048 1
2049 1
2050 1.28
2051 1
2052 1.5
2053 1
2054 1.096153846
2055 1
2056 1.002929688
2057 1
2058 1.74829932
2059 1
2060 1.261029412
2061 1
2062 1
2063 1
2064 1.5
2065 1
2066 1
2067 1
2068 1.122826087
2069 1
2070 1.958333333
2071 1
2072 1.197916667
2073 1
2074 1.079166667
2075 1
2076 1.5
2077 1
2078 1
2079 1
2080 1.352864583
2081 1
2082 1.502890173
2083 1
2084 1.000961538
2085 1
2086 1.173423423
2087 1
2088 1.5
2089 1
2090 1.45
2091 1
2092 1.000957854
2093 1
2094 1.502873563
2095 1
2096 1.006730769
2097 1
2098 1
2099 1
2100 1.5
2101 1
2102 1
2103 1
2104 1.002862595
2105 1
2106 1.62345679
2107 1
2108 1.096875
2109 1
2110 1.254761905
2111 1
2112 1.5
2113 1
2114 1.173333333
2115 1
2116 1.044466403
2117 1
2118 1.502840909
2119 1
2120 1.272836538
2121 1
2122 1
2123 1
2124 1.5
2125 1
2126 1
2127 1
2128 1.230324074
2129 1
2130 1.9
2131 1
2132 1.109375
2133 1
2134 1.110416667
2135 1
2136 1.5
2137 1
2138 1
2139 1
2140 1.260613208
2141 1
2142 1.857638889
2143 1
2144 1.014204545
2145 1
2146 1.063492063
2147 1
2148 1.5
2149 1
2150 1.278571429
2151 1
2152 1.002798507
2153 1
2154 1.502793296
2155 1
2156 1.282142857
2157 1
2158 1.095528455
2159 1
2160 1.5
2161 1
2162 1.067193676
2163 1
2164 1.000925926
2165 1
2166 1.581871345
2167 1
2168 1.002777778
2169 1
2170 1.505555556
2171 1
2172 1.5
2173 1
2174 1
2175 1
2176 1.061523438
2177 1
2178 1.648484848
2179 1
2180 1.260416667
2181 1
2182 1
2183 1
2184 1.5
2185 1
2186 1
2187 1
2188 1.000915751
2189 1
2190 1.899305556
2191 1
2192 1.006433824
2193 1
2194 1
2195 1
2196 1.5
2197 1
2198 1.173076923
2199 1
2200 1.37375
2201 1
2202 1.50273224
2203 1
2204 1.092261905
2205 1
2206 1
2207 1
2208 1.5
2209 1
2210 1.4375
2211 1
2212 1.180555556
2213 1
2214 1.536111111
2215 1
2216 1.002717391
2217 1
2218 1
2219 1
2220 1.5
2221 1
2222 1.11
2223 1
2224 1.00634058
2225 1
2226 1.782051282
2227 1
2228 1.000899281
2229 1
2230 1.254504505
2231 1
2232 1.5
2233 1
2234 1
2235 1
2236 1.108134921
2237 1
2238 1.502688172
2239 1
2240 1.45703125
2241 1
2242 1.072796935
2243 1
2244 1.5
2245 1
2246 1
2247 1
2248 1.002678571
2249 1
2250 1.873333333
2251 1
2252 1.00088968
2253 1
2254 1.218614719
2255 1
2256 1.5
2257 1
2258 1
2259 1
2260 1.260044643
2261 1
2262 1.681547619
2263 1
2264 1.002659574
2265 1
2266 1.109803922
2267 1
2268 1.5
2269 1
2270 1.254424779
2271 1
2272 1.013392857
2273 1
2274 1.502645503
2275 1
2276 1.000880282
2277 1
2278 1.077651515
2279 1
2280 1.5
2281 1
2282 1.172839506
2283 1
2284 1.000877193
2285 1
2286 1.510582011
2287 1
2288 1.190625
2289 1
2290 1.254385965
2291 1
2292 1.5
2293 1
2294 1.061111111
2295 1
2296 1.194791667
2297 1
2298 1.502617801
2299 1
2300 1.305681818
2301 1
2302 1
2303 1
2304 1.498697917
2305 1
2306 1
2307 1
2308 1.000868056
2309 1
2310 2
2311 1
2312 1.061580882
2313 1
2314 1.09469697
2315 1
2316 1.5
2317 1
2318 1.072222222
2319 1
2320 1.293526786
2321 1
2322 1.534391534
2323 1
2324 1.179878049
2325 1
2326 1
2327 1
2328 1.5
2329 1
2330 1.254310345
2331 1
2332 1.120192308
2333 1
2334 1.50257732
2335 1
2336 1.013020833
2337 1
2338 1.172690763
2339 1
2340 1.5
2341 1
2342 1
2343 1
2344 1.002568493
2345 1
2346 1.664772727
2347 1
2348 1.000853242
2349 1
2350 1.276086957
2351 1
2352 1.5
2353 1
2354 1.109433962
2355 1
2356 1.089814815
2357 1
2358 1.51025641
2359 1
2360 1.270474138
2361 1
2362 1
2363 1
2364 1.5
2365 1
2366 1.262820513
2367 1
2368 1.026909722
2369 1
2370 1.897435897
2371 1
2372 1.000844595
2373 1
2374 1
2375 1
2376 1.5
2377 1
2378 1.060714286
2379 1
2380 1.5
2381 1
2382 1.502525253
2383 1
2384 1.005912162
2385 1
2386 1
2387 1
2388 1.5
2389 1
2390 1.254201681
2391 1
2392 1.131628788
2393 1
2394 1.845679012
2395 1
2396 1.00083612
2397 1
2398 1.109259259
2399 1
2400 1.5
2401 1
2402 1
2403 1
2404 1.000833333
2405 1
2406 1.5025
2407 1
2408 1.193452381
2409 1
2410 1.254166667
2411 1
2412 1.5
2413 1
2414 1.076785714
2415 1
2416 1.005833333
2417 1
2418 1.677777778
2419 1
2420 1.373863636
2421 1
2422 1.17248062
2423 1
2424 1.5
2425 1
2426 1
2427 1
2428 1.000825083
2429 1
2430 1.87345679
2431 1
2432 1.0546875
2433 1
2434 1
2435 1
2436 1.5
2437 1
2438 1.064685315
2439 1
2440 1.269791667
2441 1
2442 1.694444444
2443 1
2444 1.105978261
2445 1
2446 1
2447 1
2448 1.5
2449 1
2450 1.457142857
2451 1
2452 1.000816993
2453 1
2454 1.50245098
2455 1
2456 1.00245098
2457 1
2458 1
2459 1
2460 1.5
2461 1
2462 1
2463 1
2464 1.282291667
2465 1
2466 1.509803922
2467 1
2468 1.000811688
2469 1
2470 1.428240741
2471 1
2472 1.5
2473 1
2474 1
2475 1
2476 1.000809061
2477 1
2478 1.778735632
2479 1
2480 1.290625
2481 1
2482 1.076388889
2483 1
2484 1.5
2485 1
2486 1.108928571
2487 1
2488 1.002419355
2489 1
2490 1.896341463
2491 1
2492 1.178977273
2493 1
2494 1.05952381
2495 1
2496 1.5
2497 1
2498 1
2499 1
2500 1.249
2501 1
2502 1.509661836
2503 1
2504 1.002403846
2505 1
2506 1.172284644
2507 1
2508 1.5
2509 1
2510 1.254
2511 1
2512 1.005608974
2513 1
2514 1.502392344
2515 1
2516 1.091145833
2517 1
2518 1
2519 1
2520 1.5
2521 1
2522 1.09375
2523 1
2524 1.000793651
2525 1
2526 1.502380952
2527 1
2528 1.012019231
2529 1
2530 1.436363636
2531 1
2532 1.5
2533 1
2534 1.172222222
2535 1
2536 1.002373418
2537 1
2538 1.531400966
2539 1
2540 1.258928571
2541 1
2542 1.058333333
2543 1
2544 1.5
2545 1
2546 1.070707071
2547 1
2548 1.262896825
2549 1
2550 1.990625
2551 1
2552 1.138392857
2553 1
2554 1
2555 1
2556 1.5
2557 1
2558 1
2559 1
2560 1.249023438
2561 1
2562 1.777777778
2563 1
2564 1.00078125
2565 1
2566 1
2567 1
2568 1.5
2569 1
2570 1.25390625
2571 1
2572 1.000778816
2573 1
2574 1.786111111
2575 1
2576 1.21875
2577 1
2578 1
2579 1
2580 1.5
2581 1
2582 1
2583 1
2584 1.120659722
2585 1
2586 1.502325581
2587 1
2588 1.000773994
2589 1
2590 1.497685185
2591 1
2592 1.498842593
2593 1
2594 1
2595 1
2596 1.118103448
2597 1
2598 1.502314815
2599 1
2600 1.353125
2601 1
2602 1
2603 1
2604 1.5
2605 1
2606 1
2607 1
2608 1.005401235
2609 1
2610 1.94047619
2611 1
2612 1.000766871
2613 1
2614 1
2615 1
2616 1.5
2617 1
2618 1.3625
2619 1
2620 1.258653846
2621 1
2622 1.654040404
2623 1
2624 1.02421875
2625 1
2626 1.093333333
2627 1
2628 1.5
2629 1
2630 1.253816794
2631 1
2632 1.191123188
2633 1
2634 1.502283105
2635 1
2636 1.000759878
2637 1
2638 1
2639 1
2640 1.5
2641 1
2642 1
2643 1
2644 1.000757576
2645 1
2646 1.748677249
2647 1
2648 1.002272727
2649 1
2650 1.273076923
2651 1
2652 1.5
2653 1
2654 1
2655 1
2656 1.011432927
2657 1
2658 1.502262443
2659 1
2660 1.5
2661 1
2662 1.099173554
2663 1
2664 1.5
2665 1
2666 1.057142857
2667 1
2668 1.081980519
2669 1
2670 1.894886364
2671 1
2672 1.005271084
2673 1
2674 1.171929825
2675 1
2676 1.5
2677 1
2678 1.093137255
2679 1
2680 1.267992424
2681 1
2682 1.509009009
2683 1
2684 1.1175
2685 1
2686 1.075320513
2687 1
2688 1.5
2689 1
2690 1.253731343
2691 1
2692 1.000744048
2693 1
2694 1.502232143
2695 1
2696 1.002232143
2697 1
2698 1.06984127
2699 1
2700 1.5
2701 1
2702 1.171875
2703 1
2704 1.082532051
2705 1
2706 1.69
2707 1
2708 1.000739645
2709 1
2710 1.253703704
2711 1
2712 1.5
2713 1
2714 1.062695925
2715 1
2716 1.177951389
2717 1
2718 1.508888889
2719 1
2720 1.327148438
2721 1
2722 1
2723 1
2724 1.5
2725 1
2726 1.057453416
2727 1
2728 1.135833333
2729 1
2730 2
2731 1
2732 1.000733138
2733 1
2734 1
2735 1
2736 1.5
2737 1
2738 1.027027027
2739 1
2740 1.258272059
2741 1
2742 1.502192982
2743 1
2744 1.165816327
2745 1
2746 1
2747 1
2748 1.5
2749 1
2750 1.374
2751 1
2752 1.023065476
2753 1
2754 1.592592593
2755 1
2756 1.103365385
2757 1
2758 1.171768707
2759 1
2760 1.5
2761 1
2762 1
2763 1
2764 1.000724638
2765 1
2766 1.502173913
2767 1
2768 1.005087209
2769 1
2770 1.253623188
2771 1
2772 1.5
2773 1
2774 1.069444444
2775 1
2776 1.00216763
2777 1
2778 1.502164502
2779 1
2780 1.258152174
2781 1
2782 1.092767296
2783 1
2784 1.5
2785 1
2786 1.171717172
2787 1
2788 1.08828125
2789 1
2790 1.936111111
2791 1
2792 1.002155172
2793 1
2794 1.107936508
2795 1
2796 1.5
2797 1
2798 1
2799 1
2800 1.457291667
2801 1
2802 1.502145923
2803 1
2804 1.000714286
2805 1
2806 1.062121212
2807 1
2808 1.5
2809 1
2810 1.253571429
2811 1
2812 1.084104938
2813 1
2814 1.775252525
2815 1
2816 1.09921875
2817 1
2818 1
2819 1
2820 1.5
2821 1
2822 1.074695122
2823 1
2824 1.002130682
2825 1
2826 1.508547009
2827 1
2828 1.1775
2829 1
2830 1.253546099
2831 1
2832 1.5
2833 1
2834 1.092592593
2835 1
2836 1.000706215
2837 1
2838 1.688095238
2839 1
2840 1.266964286
2841 1
2842 1.207482993
2843 1
2844 1.5
2845 1
2846 1
2847 1
2848 1.010653409
2849 1
2850 1.977777778
2851 1
2852 1.079545455
2853 1
2854 1
2855 1
2856 1.5
2857 1
2858 1
2859 1
2860 1.488541667
2861 1
2862 1.527777778
2863 1
2864 1.00491573
2865 1
2866 1
2867 1
2868 1.5
2869 1
2870 1.49375
2871 1
2872 1.002094972
2873 1
2874 1.50209205
2875 1
2876 1.000696379
2877 1
2878 1
2879 1
2880 1.5
2881 1
2882 1.107692308
2883 1
2884 1.177287582
2885 1
2886 1.668981481
2887 1
2888 1.054824561
2889 1
2890 1.327205882
2891 1
2892 1.5
2893 1
2894 1
2895 1
2896 1.004861111
2897 1
2898 1.828282828
2899 1
2900 1.29375
2901 1
2902 1
2903 1
2904 1.5
2905 1
2906 1
2907 1
2908 1.000688705
2909 1
2910 1.893229167
2911 1
2912 1.263020833
2913 1
2914 1.055072464
2915 1
2916 1.498971193
2917 1
2918 1
2919 1
2920 1.266493056
2921 1
2922 1.502057613
2923 1
2924 1.087053571
2925 1
2926 1.353703704
2927 1
2928 1.5
2929 1
2930 1.253424658
2931 1
2932 1.00068306
2933 1
2934 1.508230453
2935 1
2936 1.00204918
2937 1
2938 1.092261905
2939 1
2940 1.5
2941 1
2942 1
2943 1
2944 1.044744318
2945 1
2946 1.502040816
2947 1
2948 1.115909091
2949 1
2950 1.270689655
2951 1
2952 1.5
2953 1
2954 1.171428571
2955 1
2956 1.000677507
2957 1
2958 1.649553571
2959 1
2960 1.283854167
2961 1
2962 1
2963 1
2964 1.5
2965 1
2966 1
2967 1
2968 1.188301282
2969 1
2970 2
2971 1
2972 1.000673854
2973 1
2974 1
2975 1
2976 1.5
2977 1
2978 1
2979 1
2980 1.257601351
2981 1
2982 1.773809524
2983 1
2984 1.002016129
2985 1
2986 1
2987 1
2988 1.5
2989 1
2990 1.414772727
2991 1
2992 1.16796875
2993 1
2994 1.502008032
2995 1
2996 1.176886792
2997 1
2998 1
2999 1
3000 1.5

